Regularization-wise double descent: Why it occurs and how to eliminate it

The risk of overparameterized models, in particular deep neural networks, is often double-descent shaped as a function of the model size. Recently, it was shown that the risk as a function of the early-stopping time can also be double-descent shaped, and this behavior can be explained as a super-position of bias-variance tradeoffs. In this paper, we show that the risk of explicit L2-regularized models can exhibit double descent behavior as a function of the regularization strength, both in theory and practice. We find that for linear regression, a double descent shaped risk is caused by a superposition of bias-variance tradeoffs corresponding to different parts of the model and can be mitigated by scaling the regularization strength of each part appropriately. Motivated by this result, we study a two-layer neural network and show that double descent can be eliminated by adjusting the regularization strengths for the first and second layer. Lastly, we study a 5-layer CNN and ResNet-18 trained on CIFAR-10 with label noise, and CIFAR-100 without label noise, and demonstrate that all exhibit double descent behavior as a function of the regularization strength.

==> fig/data/dd_gradients.txt <==
p0t0bins p0t0hist p1t0bins p1t0hist p0t29bins p0t29hist p1t29bins p1t29hist p0t99bins p0t99hist p1t99bins p1t99hist
-4.051302745938301086e-02 2.453212845680027843e-02 -5.915936946868896484e+00 3.460806769949766569e-03 -9.748468995094299316e-01 9.737918305158528142e-04 -2.098169088363647461e+00 2.347461857908817243e-02 -1.078812777996063232e-01 1.753116569465578908e-02 -1.883173286914825439e-01 2.952059086170263913e-01
-3.969777002930641174e-02 0.000000000000000000e+00 -5.626986980438232422e+00 1.038240317637914578e-02 -9.543086290359497070e-01 0.000000000000000000e+00 -2.055569887161254883e+00 0.000000000000000000e+00 -1.055996268987655640e-01 0.000000000000000000e+00 -1.849298626184463501e-01 0.000000000000000000e+00
-3.888251632452011108e-02 0.000000000000000000e+00 -5.338036537170410156e+00 3.460806769949766569e-03 -9.337704181671142578e-01 0.000000000000000000e+00 -2.012970685958862305e+00 0.000000000000000000e+00 -1.033179759979248047e-01 0.000000000000000000e+00 -1.815423965454101562e-01 2.952059086170263913e-01
-3.806725889444351196e-02 2.453212845680027843e-02 -5.049086570739746094e+00 1.038240317637914578e-02 -9.132321476936340332e-01 9.737946565904566408e-04 -1.970371484756469727e+00 0.000000000000000000e+00 -1.010363250970840454e-01 8.765582847327894542e-03 -1.781549304723739624e-01 0.000000000000000000e+00
-3.725200146436691284e-02 2.453224055601504333e-02 -4.760136127471923828e+00 1.038242030984930057e-02 -8.926939368247985840e-01 2.921375491547558659e-03 -1.927772283554077148e+00 0.000000000000000000e+00 -9.875467419624328613e-02 8.765582847327894542e-03 -1.747674643993377686e-01 0.000000000000000000e+00
-3.643674775958061218e-02 0.000000000000000000e+00 -4.471186161041259766e+00 6.921602117586097766e-03 -8.721556663513183594e-01 9.737918305158528142e-04 -1.885173082351684570e+00 0.000000000000000000e+00 -9.647302329540252686e-02 2.629674854198368536e-02 -1.713800132274627686e-01 0.000000000000000000e+00
-3.562149032950401306e-02 7.359672166804512305e-02 -4.182235717773437500e+00 3.460806769949766569e-03 -8.516173958778381348e-01 0.000000000000000000e+00 -1.842573881149291992e+00 0.000000000000000000e+00 -9.419137239456176758e-02 8.765582847327894542e-03 -1.679925471544265747e-01 5.904118172340527826e-01
-3.480623662471771240e-02 0.000000000000000000e+00 -3.893285751342773438e+00 3.460803914369051538e-03 -8.310791850090026855e-01 1.947583661031705628e-03 -1.799974679946899414e+00 0.000000000000000000e+00 -9.190972149372100830e-02 1.753116569465578908e-02 -1.646050810813903809e-01 0.000000000000000000e+00
-3.399097919464111328e-02 4.906425691360055685e-02 -3.604335546493530273e+00 6.921607828738103076e-03 -8.105409145355224609e-01 9.737946565904566408e-04 -1.757375478744506836e+00 0.000000000000000000e+00 -8.962807059288024902e-02 2.629674854198368536e-02 -1.612176150083541870e-01 0.000000000000000000e+00
-3.317572176456451416e-02 4.906448111203008666e-02 -3.315385341644287109e+00 6.921607828738103076e-03 -7.900027036666870117e-01 1.947583661031705628e-03 -1.714776277542114258e+00 2.347461857908817243e-02 -8.734641969203948975e-02 5.259349708396737072e-02 -1.578301489353179932e-01 0.000000000000000000e+00
-3.236046805977821350e-02 1.471927707408016706e-01 -3.026435136795043945e+00 6.921613539899533138e-03 -7.694644331932067871e-01 1.947583661031705628e-03 -1.672177076339721680e+00 2.347461857908817243e-02 -8.506476879119873047e-02 2.629674854198368536e-02 -1.544426828622817993e-01 2.952059086170263913e-01
-3.154521062970161438e-02 4.906436901255920024e-02 -2.737485170364379883e+00 1.730401957184525552e-02 -7.489261627197265625e-01 2.921383969771370031e-03 -1.629577875137329102e+00 0.000000000000000000e+00 -8.278311789035797119e-02 4.382791423663948138e-02 -1.510552167892456055e-01 2.952059086170263913e-01
-3.072995506227016449e-02 9.812851382720111371e-02 -2.448534965515136719e+00 2.076482348621430662e-02 -7.283879518508911133e-01 9.737918305158528142e-04 -1.586978673934936523e+00 4.694910577614600650e-02 -8.050146698951721191e-02 4.382805735427136584e-02 -1.476677507162094116e-01 0.000000000000000000e+00
-2.991469763219356537e-02 9.812873802511840049e-02 -2.159584760665893555e+00 2.422562740058336120e-02 -7.078496813774108887e-01 1.947583661031705628e-03 -1.544379353523254395e+00 2.347461857908817243e-02 -7.821982353925704956e-02 4.382791423663948138e-02 -1.442802995443344116e-01 0.000000000000000000e+00
-2.909944206476211548e-02 1.226609225313980145e-01 -1.870634555816650391e+00 2.422562740058336120e-02 -6.873114109039306641e-01 4.868973282952282662e-03 -1.501780152320861816e+00 7.042385573726452075e-02 -7.593817263841629028e-02 4.382791423663948138e-02 -1.408928334712982178e-01 0.000000000000000000e+00
-2.828418649733066559e-02 1.962574760502368010e-01 -1.581684350967407227e+00 2.422562740058336120e-02 -6.667732000350952148e-01 6.816542813610969483e-03 -1.459180951118469238e+00 0.000000000000000000e+00 -7.365652173757553101e-02 9.642141132060684516e-02 -1.375053673982620239e-01 1.180823634468105565e+00
-2.746893092989921570e-02 1.962570276544022274e-01 -1.292734146118164062e+00 2.422563739511173972e-02 -6.462349295616149902e-01 2.921383969771370031e-03 -1.416581749916076660e+00 1.408477114745290415e-01 -7.137487083673477173e-02 6.135907993129526700e-02 -1.341179013252258301e-01 2.952059086170263913e-01
-2.665367349982261658e-02 2.943862140753552570e-01 -1.003784060478210449e+00 3.114723522932146341e-02 -6.256967186927795410e-01 6.816542813610969483e-03 -1.373982548713684082e+00 4.694923715817634485e-02 -6.909321993589401245e-02 7.012466277862315633e-02 -1.307304352521896362e-01 1.771235451702158681e+00
-2.583841793239116669e-02 3.434505830879144295e-01 -7.148338556289672852e-01 3.806884698448021603e-02 -6.051584482192993164e-01 8.764126474642676412e-03 -1.331383347511291504e+00 7.042385573726452075e-02 -6.681156903505325317e-02 6.135907993129526700e-02 -1.273429691791534424e-01 8.856196737320661816e-01
-2.502316236495971680e-02 6.133032114200068774e-01 -4.258836805820465088e-01 3.806885091090167483e-02 -5.846201777458190918e-01 9.737946565904565324e-03 -1.288784146308898926e+00 2.347461857908817243e-02 -6.452991813421249390e-02 9.642141132060684516e-02 -1.239555105566978455e-01 8.856177258510793404e-01
-2.420790493488311768e-02 3.679827675941940157e-01 -1.369335204362869263e-01 5.191206406974574472e-02 -5.640819668769836426e-01 1.168550196619023464e-02 -1.246184945106506348e+00 4.694923715817634485e-02 -6.224826723337173462e-02 1.665460740992300293e-01 -1.205680444836616516e-01 2.952059086170263913e-01
-2.339264936745166779e-02 5.887724281507105140e-01 1.520166546106338501e-01 4.152965553916546093e-02 -5.435436964035034180e-01 9.737946565904565324e-03 -1.203585743904113770e+00 7.042385573726452075e-02 -5.996661633253097534e-02 2.366707368778531717e-01 -1.171805784106254578e-01 5.904118172340527826e-01
-2.257739380002021790e-02 4.661115056193124717e-01 4.409668147563934326e-01 8.652010678290958379e-02 -5.230054855346679688e-01 1.850204477980120499e-02 -1.160986542701721191e+00 9.389847431635268971e-02 -5.768496543169021606e-02 2.191395711831973792e-01 -1.137931123375892639e-01 1.476032789553443525e+00
-2.176213823258876801e-02 8.586244959880097172e-01 7.299169898033142090e-01 6.229448330874819140e-02 -5.024672150611877441e-01 2.239724460167539719e-02 -1.118387341499328613e+00 1.173730928954408587e-01 -5.540331453084945679e-02 2.892642339618205494e-01 -1.104056537151336670e-01 1.180823634468105565e+00
-2.094688080251216888e-02 8.095620887072267902e-01 1.018867135047912598e+00 6.229447045864292681e-02 -4.819289743900299072e-01 2.824000406298202495e-02 -1.075788140296936035e+00 7.042385573726452075e-02 -5.312166363000869751e-02 3.593888967404437196e-01 -1.070181876420974731e-01 1.180823634468105565e+00
-2.013162523508071899e-02 1.202077040807700614e+00 1.307817339897155762e+00 6.229447045864292681e-02 -4.613907337188720703e-01 2.823996308495973009e-02 -1.033188939094543457e+00 7.042385573726452075e-02 -5.084001272916793823e-02 4.295135595190668343e-01 -1.036307215690612793e-01 1.476029543085132234e+00
-1.931636966764926910e-02 9.076887529016103295e-01 1.596767544746398926e+00 4.499046944806465997e-02 -4.408524632453918457e-01 3.992552298559527701e-02 -9.905897378921508789e-01 4.694923715817634485e-02 -4.855836182832717896e-02 4.470447252137226268e-01 -1.002432554960250854e-01 1.180823634468105565e+00
-1.850111223757266998e-02 1.496463254883055649e+00 1.885717630386352539e+00 8.998090177359532871e-02 -4.203142225742340088e-01 3.018759055008423189e-02 -9.479905366897583008e-01 1.173730928954408587e-01 -4.627671092748641968e-02 4.908726394503621360e-01 -9.685578942298889160e-02 1.771239347464132363e+00
-1.768585667014122009e-02 1.251141409820259787e+00 2.174667835235595703e+00 1.107457252598096492e-01 -3.997759819030761719e-01 5.648000812596404990e-02 -9.053913354873657227e-01 2.582208043699698585e-01 -4.399506002664566040e-02 5.960596336182968358e-01 -9.346833080053329468e-02 1.771235451702158681e+00
-1.687060110270977020e-02 1.790849468958410906e+00 2.463618040084838867e+00 6.921607828738102208e-02 -3.792377412319183350e-01 6.232267715301458011e-02 -8.627921342849731445e-01 2.347461857908817173e-01 -4.171340912580490112e-02 7.012466277862317021e-01 -9.008086472749710083e-02 3.247264994787290693e+00
-1.605534553527832031e-02 1.864443892594602303e+00 2.752568244934082031e+00 7.959849003048817540e-02 -3.586994707584381104e-01 6.232276758727067073e-02 -8.201929330825805664e-01 2.582208043699698585e-01 -3.943175822496414185e-02 9.642141132060684239e-01 -8.669339865446090698e-02 2.656853177553237799e+00
-1.524008903652429581e-02 2.306022709261744907e+00 3.041518449783325195e+00 6.921607828738102208e-02 -3.381612300872802734e-01 1.100386365212747825e-01 -7.775937318801879883e-01 2.112712716018116943e-01 -3.715010732412338257e-02 1.016809270451855207e+00 -8.330593258142471313e-02 2.066445905374821201e+00
-1.442483253777027130e-02 2.428686266121680593e+00 3.330468654632568359e+00 5.883371508914603254e-02 -3.176229894161224365e-01 1.003007040857637616e-01 -7.349944710731506348e-01 3.051700415281461964e-01 -3.486846014857292175e-02 1.332368592793840234e+00 -7.991847395896911621e-02 4.132882720638370699e+00
-1.360957697033882141e-02 3.949677193522775909e+00 3.619418621063232422e+00 1.211281370029168025e-01 -2.970847487449645996e-01 1.645710581601366462e-01 -6.923952698707580566e-01 5.164416087399397171e-01 -3.258680924773216248e-02 1.674224957071822395e+00 -7.653100788593292236e-02 3.247264994787290693e+00
-1.279432047158479691e-02 4.194998758337854738e+00 3.908368825912475586e+00 7.267688220175007319e-02 -2.765465080738067627e-01 1.840466559674961977e-01 -6.497960686683654785e-01 3.755938972654107588e-01 -3.030515648424625397e-02 2.173866320791607354e+00 -7.314354181289672852e-02 3.542470903404317362e+00
-1.197906397283077240e-02 4.857372532243361185e+00 4.197319030761718750e+00 9.344178278864370690e-02 -2.560082376003265381e-01 2.522124500797360280e-01 -6.071968674659729004e-01 4.929669901608516036e-01 -2.802350744605064392e-02 2.875111173923549757e+00 -6.975607573986053467e-02 3.247272137017576110e+00
-1.116380840539932251e-02 6.255699902784520816e+00 4.486268997192382812e+00 8.998082752861925881e-02 -2.354699969291687012e-01 2.648717622459003662e-01 -5.645976662635803223e-01 3.755938972654107588e-01 -2.574185654520988464e-02 3.129313076496058610e+00 -6.636861711740493774e-02 2.361647268936211130e+00
-1.034855190664529800e-02 7.531380643427837640e+00 4.775219440460205078e+00 9.690258955859346046e-02 -2.149317562580108643e-01 3.895170148131864019e-01 -5.219984650611877441e-01 4.694923715817634347e-01 -2.346020564436912537e-02 3.970809029839536652e+00 -6.298115104436874390e-02 3.247264994787290693e+00
-9.533296339213848114e-03 8.856108489824361385e+00 5.064169406890869141e+00 9.690242964620536525e-02 -1.943935006856918335e-01 4.654731704174279172e-01 -4.793992638587951660e-01 4.694923715817634347e-01 -2.117855474352836609e-02 5.154162714228802677e+00 -5.959368497133255005e-02 1.771237399581003347e+00
-8.718039840459823608e-03 1.197170603906444519e+01 5.353119850158691406e+00 7.267694216894510228e-02 -1.738552600145339966e-01 5.462976132754939762e-01 -4.368000626564025879e-01 6.338147016353806729e-01 -1.889690384268760681e-02 6.048252164656247487e+00 -5.620622262358665466e-02 1.771235451702158681e+00
-7.902784273028373718e-03 1.432677938520062710e+01 5.642069816589355469e+00 6.921602117586096725e-02 -1.533170044422149658e-01 7.196332069842661383e-01 -3.942008614540100098e-01 7.042380646889974116e-01 -1.661525294184684753e-02 7.669888122101160555e+00 -5.281875655055046082e-02 3.542474799162006693e+00
-7.087527774274349213e-03 1.768769492609163407e+01 5.931020259857177734e+00 7.613774893889486972e-02 -1.327787637710571289e-01 9.932687480977451244e-01 -3.516016304492950439e-01 5.633908458981161660e-01 -1.433360297232866287e-02 9.940170948869832657e+00 -4.943129420280456543e-02 4.723294537872422261e+00
-6.272271741181612015e-03 2.200535693301552342e+01 6.219970226287841797e+00 1.038242030984929953e-01 -1.122405156493186951e-01 1.289301786746484879e+00 -3.090024292469024658e-01 6.338147016353806729e-01 -1.205195207148790359e-02 1.242960155101650876e+01 -4.604382812976837158e-02 3.542474799162006693e+00
-5.457015708088874817e-03 2.826106040895639282e+01 6.508920192718505859e+00 9.344162858741231203e-02 -9.170226752758026123e-02 1.812228568833238906e+00 -2.664032280445098877e-01 7.746624131099096866e-01 -9.770302101969718933e-03 1.686498139825886966e+01 -4.265636578202247620e-02 5.904118172340528936e+00
-4.641759674996137619e-03 3.488473647950206669e+01 6.797870635986328125e+00 7.959855570884462328e-02 -7.116401940584182739e-02 2.392609565426060403e+00 -2.238040268421173096e-01 6.572893202144688418e-01 -7.488651201128959656e-03 2.403523307271490239e+01 -3.926889970898628235e-02 4.723299732216008628e+00
-3.826503409072756767e-03 4.430509991195768293e+01 7.086820602416992188e+00 5.883361799948182147e-02 -5.062577500939369202e-02 3.471571653890648701e+00 -1.812048256397247314e-01 7.981367525014998465e-01 -5.207000765949487686e-03 3.305501629036650968e+01 -3.588143736124038696e-02 7.084941806808634723e+00
-3.011247375980019569e-03 6.049633243792228399e+01 7.375771045684814453e+00 9.690258955859346046e-02 -3.008752688765525818e-02 5.673317378840650349e+00 -1.386056095361709595e-01 8.216116502680860245e-01 -2.925350097939372063e-03 5.273375179073055108e+01 -3.249397128820419312e-02 5.904121418803484289e+00
-2.195991342887282372e-03 8.007299305793790722e+01 7.664721012115478516e+00 7.613762329344705981e-02 -9.549279697239398956e-03 1.099022655983446128e+01 -9.600640833377838135e-02 7.746623453658666447e-01 -6.436994881369173527e-04 8.450899285479277978e+01 -2.910650707781314850e-02 5.018503205982962179e+00
-1.380735193379223347e-03 1.122592041649371026e+02 7.953671455383300781e+00 6.575532862904556741e-02 1.098896749317646027e-02 5.468821367855127846e+00 -5.340720340609550476e-02 6.572892052548906516e-01 1.637951121665537357e-03 4.216245349564717770e+01 -2.571904286742210388e-02 6.494533560683833251e+00
-5.654791020788252354e-04 2.070760363540721301e+02 8.242621421813964844e+00 7.267694216894510228e-02 3.152721375226974487e-02 3.365428228848831083e+00 -1.080799568444490433e-02 6.807638792609130851e-01 3.919601906090974808e-03 2.811999551322735869e+01 -2.233157865703105927e-02 7.675357844444530286e+00
2.497769892215728760e-04 1.388275528248995272e+02 8.531571388244628906e+00 7.267694216894510228e-02 5.206546187400817871e-02 2.359500173177290883e+00 3.179121017456054688e-02 6.103399763081127638e-01 6.201252341270446777e-03 2.023973079448010992e+01 -1.894411444664001465e-02 8.265769986324878360e+00
1.065033022314310074e-03 9.106340386981173651e+01 8.820521354675292969e+00 5.883352091013805546e-02 7.260370999574661255e-02 1.660316877947701331e+00 7.439041882753372192e-02 6.338147016353806729e-01 8.482903242111206055e-03 1.549755679985697299e+01 -1.555665023624897003e-02 5.608915347863310252e+00
1.880289171822369099e-03 6.689921938388378919e+01 9.109472274780273438e+00 6.921613539899533485e-02 9.314195811748504639e-02 1.206529391071672785e+00 1.169896200299263000e-01 7.746622776218353712e-01 1.076455321162939072e-02 1.178094334680869260e+01 -1.216918602585792542e-02 5.904121418803484289e+00
2.695545321330428123e-03 4.967764525011866539e+01 9.398422241210937500e+00 5.883371508914603254e-02 1.136802062392234802e-01 9.426315178025659325e-01 1.595888286828994751e-01 7.042385573726450687e-01 1.304620411247014999e-02 8.949660087121781515e+00 -8.781721815466880798e-03 8.265768850062375606e+00
3.510801354423165321e-03 3.566976571110830463e+01 9.687372207641601562e+00 3.460806769949766742e-02 1.342184543609619141e-01 7.342401056375327251e-01 2.021880298852920532e-01 4.929668177215145719e-01 1.532785501331090927e-02 7.319264665090821964e+00 -5.394257139414548874e-03 6.199327489743658326e+00
4.326057620346546173e-03 2.992924800254062845e+01 9.976322174072265625e+00 4.152954417186215802e-02 1.547566950321197510e-01 5.677210490902191431e-01 2.447872459888458252e-01 5.633908458981161660e-01 1.760950498282909393e-02 5.636269770831837000e+00 -2.006792929023504257e-03 5.608915347863310252e+00
5.141313653439283371e-03 2.271678987733821486e+01 1.026527309417724609e+01 3.806887446944743486e-02 1.752949506044387817e-01 3.943862636381972875e-01 2.873864471912384033e-01 3.286446601072344209e-01 1.989115588366985321e-02 4.470447252137226712e+00 1.380671281367540359e-03 8.560976057265051509e+00
5.956569686532020569e-03 1.790848446053660581e+01 1.055422306060791016e+01 2.422564738964836512e-02 1.958331912755966187e-01 3.349846327393403156e-01 3.299856483936309814e-01 5.633908458981161660e-01 2.217280678451061249e-02 3.830559704282290312e+00 4.768135491758584976e-03 9.741799001859227758e+00
6.771825719624757767e-03 1.442491625040482717e+01 1.084317302703857422e+01 4.152968123939720230e-02 2.163714468479156494e-01 2.814262473862691460e-01 3.725848495960235596e-01 4.694923715817634347e-01 2.445445768535137177e-02 2.778689762602942537e+00 8.155600167810916901e-03 7.084945702564181325e+00
7.587081752717494965e-03 1.192262805001285209e+01 1.113212299346923828e+01 5.191210154924649767e-02 2.369096875190734863e-01 2.035227879021807851e-01 4.151840507984161377e-01 4.929666452822981659e-01 2.673610858619213104e-02 2.454365200893750210e+00 1.154306437820196152e-02 6.789739631624007288e+00
8.402338251471519470e-03 9.567551957449044409e+00 1.142107295989990234e+01 2.768636278124143868e-02 2.574479281902313232e-01 1.606758851859322323e-01 4.577832818031311035e-01 5.633908458981161660e-01 2.901775762438774109e-02 1.814475649396874335e+00 1.493052858859300613e-02 6.789741498341746784e+00
9.217593818902969360e-03 9.003301428713408328e+00 1.171002388000488281e+01 2.422564738964836512e-02 2.779861688613891602e-01 1.402260235942828226e-01 5.003824830055236816e-01 3.755938972654107588e-01 3.129940852522850037e-02 1.542742581129709523e+00 1.831799186766147614e-02 8.560976057265051509e+00
1.003285031765699387e-02 7.089801322314804644e+00 1.199897384643554688e+01 3.806887446944743486e-02 2.985244393348693848e-01 1.032220838164170512e-01 5.429816842079162598e-01 5.399162273190278860e-01 3.358105942606925964e-02 1.323603009946512143e+00 2.170545607805252075e-02 7.380147715425660948e+00
1.084810588508844376e-02 5.887717555561901683e+00 1.228792381286621094e+01 3.460806769949766742e-02 3.190626800060272217e-01 9.543173786800822345e-02 5.855808854103088379e-01 5.399162273190278860e-01 3.586271032691001892e-02 1.104463438763314764e+00 2.509292215108871460e-02 5.904121418803484289e+00
1.166336238384246826e-02 3.998746074523575000e+00 1.257687377929687500e+01 2.076484061969860115e-02 3.396009206771850586e-01 8.179863245829277485e-02 6.281800866127014160e-01 3.286446601072344209e-01 3.814436122775077820e-02 9.642141132060684239e-01 2.848038636147975922e-02 6.494533560683833251e+00
1.247861795127391815e-02 4.072337975930315324e+00 1.286582374572753906e+01 1.384318139062071934e-02 3.601391613483428955e-01 7.206059545817311562e-02 6.707792878150939941e-01 2.816954229490580830e-01 4.042601212859153748e-02 6.574187135495922485e-01 3.186785057187080383e-02 6.199330898533511380e+00
1.329387445002794266e-02 3.140116029633014616e+00 1.315477466583251953e+01 1.038242030984930057e-02 3.806774318218231201e-01 5.453242163886184296e-02 7.133784890174865723e-01 1.643223300536172105e-01 4.270766302943229675e-02 6.486531307022642689e-01 3.525531291961669922e-02 6.789735898191607610e+00
1.410913094878196716e-02 2.698540295690756263e+00 1.344372463226318359e+01 2.422564738964836512e-02 4.012156724929809570e-01 3.310897028073754578e-02 7.559776902198791504e-01 3.051700415281461964e-01 4.498931393027305603e-02 4.295135595190668343e-01 3.864277899265289307e-02 5.608918432006510635e+00
1.492438651621341705e-02 2.036171314021206769e+00 1.373267459869384766e+01 1.730403384974883371e-02 4.217539131641387939e-01 3.213517703718644231e-02 7.985768914222717285e-01 1.643221001347424104e-01 4.727096483111381531e-02 4.295142607943180924e-01 4.203024134039878845e-02 6.494529989574581386e+00
1.573964208364486694e-02 1.815377505803220659e+00 1.402162456512451172e+01 1.730397673827590091e-02 4.422921538352966309e-01 2.337103784522650413e-02 8.411761522293090820e-01 2.347461857908817173e-01 4.955261200666427612e-02 2.892642339618205494e-01 4.541770741343498230e-02 4.132887265689007883e+00
1.655489951372146606e-02 1.619124177414453580e+00 1.431057548522949219e+01 6.921613539899533138e-03 4.628303945064544678e-01 2.531858759341217707e-02 8.837753534317016602e-01 2.347461857908817173e-01 5.183426290750503540e-02 2.629674854198368328e-01 4.880516976118087769e-02 3.837676812021343586e+00
1.737015508115291595e-02 1.275673594326539373e+00 1.459952545166015625e+01 1.730403384974883371e-02 4.833686649799346924e-01 1.168551892261325206e-02 9.263745546340942383e-01 9.389847431635268971e-02 5.411591380834579468e-02 2.103739883358694829e-01 5.219263583421707153e-02 5.904124665270011008e+00
1.818541064858436584e-02 9.567551957449045297e-01 1.488847541809082031e+01 1.038242030984930057e-02 5.039069056510925293e-01 1.655446111876949719e-02 9.689737558364868164e-01 1.877969486327053794e-01 5.639756470918655396e-02 2.103739883358694829e-01 5.558009818196296692e-02 4.723294537872422261e+00
1.900066621601581573e-02 1.300202808210414673e+00 1.517742538452148438e+01 1.038242030984930057e-02 5.244451761245727539e-01 7.790357252723653127e-03 1.011572957038879395e+00 1.173730928954408587e-01 5.867921561002731323e-02 1.490149084045742089e-01 5.896756425499916077e-02 2.361649866108004314e+00
1.981592364609241486e-02 8.340942732135063764e-01 1.546637535095214844e+01 1.384318139062071934e-02 5.449833869934082031e-01 9.737918305158528576e-03 1.054172158241271973e+00 1.408477114745290415e-01 6.096086651086807251e-02 1.402493255572463127e-01 6.235502660274505615e-02 3.837676812021343586e+00
2.063117921352386475e-02 6.623689816695492727e-01 1.575532627105712891e+01 6.921636384639503516e-03 5.655216574668884277e-01 1.168553587908548012e-02 1.096771359443664551e+00 4.694923715817634485e-02 6.324251741170883179e-02 7.889024562595105261e-02 6.574249267578125000e-02 2.952059086170264468e+00
2.144643478095531464e-02 6.623674683336074898e-01 1.604427528381347656e+01 1.384313570174396275e-02 5.860598683357238770e-01 1.947583661031705628e-03 1.139370560646057129e+00 7.042385573726452075e-02 6.552416831254959106e-02 8.765582847327896276e-02 6.912995874881744385e-02 2.656853177553237799e+00
2.226169221103191376e-02 4.906436901255920580e-01 1.633322715759277344e+01 0.000000000000000000e+00 6.065981388092041016e-01 4.868959152579264288e-03 1.181969761848449707e+00 1.408477114745290415e-01 6.780581921339035034e-02 7.012466277862315633e-02 7.251742482185363770e-02 2.361652463285509818e+00
2.307694777846336365e-02 3.925149521004736020e-01 1.662217712402343750e+01 0.000000000000000000e+00 6.271364092826843262e-01 5.842767939542740062e-03 1.224568963050842285e+00 1.173730928954408587e-01 7.008747011423110962e-02 5.259349708396737072e-02 7.590488344430923462e-02 4.132882720638370699e+00
2.389220334589481354e-02 2.453218450627960290e-01 1.691112709045410156e+01 3.460806769949766569e-03 6.476746201515197754e-01 1.947583661031705628e-03 1.267168164253234863e+00 1.408477114745290415e-01 7.236912101507186890e-02 1.753116569465578908e-02 7.929234951734542847e-02 2.952059086170264468e+00
2.470745891332626343e-02 3.925140553088044548e-01 1.720007705688476562e+01 0.000000000000000000e+00 6.682128906250000000e-01 5.842767939542740062e-03 1.309767365455627441e+00 7.042385573726452075e-02 7.465077191591262817e-02 1.753116569465578908e-02 8.267981559038162231e-02 2.656853177553237799e+00
2.552271634340286255e-02 2.698540295690756152e-01 1.748902702331542969e+01 3.460806769949766569e-03 6.887511014938354492e-01 3.895167322063411257e-03 1.352366566658020020e+00 2.347461857908817243e-02 7.693242281675338745e-02 3.506233138931157817e-02 8.606728166341781616e-02 2.361652463285509818e+00
2.633797191083431244e-02 2.453218450627960290e-01 1.777797698974609375e+01 0.000000000000000000e+00 7.092893719673156738e-01 1.947583661031705628e-03 1.394965767860412598e+00 0.000000000000000000e+00 7.921407371759414673e-02 4.382791423663948138e-02 8.945474028587341309e-02 2.066441360319185350e+00
2.715322747826576233e-02 1.471927707408016706e-01 1.806692695617675781e+01 3.460806769949766569e-03 7.298276424407958984e-01 1.947589313180913282e-03 1.437564969062805176e+00 4.694923715817634485e-02 8.149572461843490601e-02 4.382791423663948138e-02 9.284220635890960693e-02 8.856177258510793404e-01
2.796848490834236145e-02 1.717252915439572147e-01 1.835587692260742188e+01 0.000000000000000000e+00 7.503658533096313477e-01 1.947583661031705628e-03 1.480164170265197754e+00 7.042385573726452075e-02 8.377737551927566528e-02 3.506233138931157817e-02 9.622967243194580078e-02 1.771235451702158681e+00
2.878374047577381134e-02 9.812873802511840049e-02 1.864482688903808594e+01 0.000000000000000000e+00 7.709041237831115723e-01 2.921383969771370031e-03 1.522763371467590332e+00 0.000000000000000000e+00 8.605902642011642456e-02 2.629674854198368536e-02 9.961713850498199463e-02 8.856196737320661816e-01
2.959899604320526123e-02 1.226609225313980145e-01 1.893377685546875000e+01 0.000000000000000000e+00 7.914423346519470215e-01 9.737918305158528142e-04 1.565362572669982910e+00 0.000000000000000000e+00 8.834067732095718384e-02 1.753116569465578908e-02 1.030045971274375916e-01 8.856177258510793404e-01
3.041425161063671112e-02 1.962570276544022274e-01 1.922272872924804688e+01 0.000000000000000000e+00 8.119806051254272461e-01 9.737918305158528142e-04 1.607961773872375488e+00 0.000000000000000000e+00 9.062232822179794312e-02 2.629683441256282228e-02 1.063920632004737854e-01 1.771235451702158681e+00
3.122950904071331024e-02 9.812873802511840049e-02 1.951167869567871094e+01 3.460806769949766569e-03 8.325188755989074707e-01 1.947589313180913282e-03 1.650561094284057617e+00 0.000000000000000000e+00 9.290397167205810547e-02 0.000000000000000000e+00 1.097795292735099792e-01 8.856177258510793404e-01
3.204476460814476013e-02 1.226606422840013921e-01 1.980062866210937500e+01 0.000000000000000000e+00 8.530570864677429199e-01 9.737918305158528142e-04 1.693160295486450195e+00 0.000000000000000000e+00 9.518562257289886475e-02 8.765582847327894542e-03 1.131669953465461731e-01 2.952065579106887272e-01
3.286002203822135925e-02 7.359672166804512305e-02 2.008957862854003906e+01 0.000000000000000000e+00 8.735953569412231445e-01 9.737918305158528142e-04 1.735759496688842773e+00 0.000000000000000000e+00 9.746727347373962402e-02 8.765582847327894542e-03 1.165544539690017700e-01 8.856177258510793404e-01
3.367527574300765991e-02 4.906425691360055685e-02 2.037852859497070312e+01 3.460806769949766569e-03 8.941336274147033691e-01 0.000000000000000000e+00 1.778358697891235352e+00 0.000000000000000000e+00 9.974892437458038330e-02 8.765582847327894542e-03 1.199419200420379639e-01 0.000000000000000000e+00
3.449053317308425903e-02 0.000000000000000000e+00 2.066747856140136719e+01 0.000000000000000000e+00 9.146718382835388184e-01 0.000000000000000000e+00 1.820957899093627930e+00 0.000000000000000000e+00 1.020305752754211426e-01 0.000000000000000000e+00 1.233293861150741577e-01 8.856177258510793404e-01
3.530579060316085815e-02 2.453224055601504333e-02 2.095642852783203125e+01 0.000000000000000000e+00 9.352101087570190430e-01 1.947589313180913282e-03 1.863557100296020508e+00 0.000000000000000000e+00 1.043122261762619019e-01 0.000000000000000000e+00 1.267168521881103516e-01 2.952059086170263913e-01
3.612104430794715881e-02 2.453212845680027843e-02 2.124537849426269531e+01 0.000000000000000000e+00 9.557483196258544922e-01 0.000000000000000000e+00 1.906156301498413086e+00 0.000000000000000000e+00 1.065938770771026611e-01 0.000000000000000000e+00 1.301043182611465454e-01 2.952059086170263913e-01
3.693630173802375793e-02 2.453224055601504333e-02 2.153432846069335938e+01 0.000000000000000000e+00 9.762865900993347168e-01 9.737918305158528142e-04 1.948755502700805664e+00 0.000000000000000000e+00 1.088755279779434204e-01 0.000000000000000000e+00 1.334917843341827393e-01 1.180828828828828891e+00
3.775155544281005859e-02 0.000000000000000000e+00 2.182328033447265625e+01 0.000000000000000000e+00 9.968248605728149414e-01 0.000000000000000000e+00 1.991354703903198242e+00 0.000000000000000000e+00 1.111571788787841797e-01 0.000000000000000000e+00 1.368792355060577393e-01 5.904118172340527826e-01
3.856681287288665771e-02 0.000000000000000000e+00 2.211223030090332031e+01 0.000000000000000000e+00 1.017363071441650391e+00 0.000000000000000000e+00 2.033953905105590820e+00 0.000000000000000000e+00 1.134388297796249390e-01 0.000000000000000000e+00 1.402667015790939331e-01 2.952059086170263913e-01
3.938207030296325684e-02 0.000000000000000000e+00 2.240118026733398438e+01 0.000000000000000000e+00 1.037901282310485840e+00 0.000000000000000000e+00 2.076553106307983398e+00 0.000000000000000000e+00 1.157204806804656982e-01 8.765582847327894542e-03 1.436541676521301270e-01 0.000000000000000000e+00
4.019732400774955750e-02 2.453212845680027843e-02 2.269013023376464844e+01 3.460806769949766569e-03 1.058439612388610840e+00 9.737946565904566408e-04 2.119152307510375977e+00 4.694923715817634485e-02 1.180021315813064575e-01 8.765582847327894542e-03 1.470416337251663208e-01 5.904118172340527826e-01


==> fig/data/linear_risk_reconciled.dat <==
lambda risk1 risk2 new_risk2 risk_total risk_total2
1.000000000000000082e-05 1.439971200634491133e-01 1.438721252472616730e-01 1.439970233235972064e-01 2.878692453107110083e-01 2.879941433870465417e-01
1.261856883066021093e-05 1.439963659532050855e-01 1.438386817121668493e-01 1.439962438827893099e-01 2.878350476653719348e-01 2.879926098359941733e-01
1.592282793341093786e-05 1.439954143864201619e-01 1.437965052207863526e-01 1.439952603533061204e-01 2.877919196072067365e-01 2.879906747397260602e-01
2.009233002565045763e-05 1.439942136650933513e-01 1.437433234507707880e-01 1.439940193009792146e-01 2.877375371158641393e-01 2.879882329660725659e-01
2.535364493970111404e-05 1.439926985581025942e-01 1.436762775951418991e-01 1.439924533041883059e-01 2.876689761532444933e-01 2.879851518622906781e-01
3.199267137797384664e-05 1.439907867600414004e-01 1.435917738171710312e-01 1.439904772939066824e-01 2.875825605772126536e-01 2.879812640539478608e-01
4.037017258596558043e-05 1.439883744243075636e-01 1.434852987593240314e-01 1.439879839369917480e-01 2.874736731836318171e-01 2.879763583612993116e-01
5.094138014816375375e-05 1.439853305289304775e-01 1.433511914142158172e-01 1.439848378131596274e-01 2.873365219431462947e-01 2.879701683420901048e-01
6.428073117284319269e-05 1.439814897709235098e-01 1.431823626428343488e-01 1.439808680712921785e-01 2.871638524137578585e-01 2.879623578422156882e-01
8.111308307896872023e-05 1.439766436061360455e-01 1.429699528947081522e-01 1.439758591693354184e-01 2.869465965008441977e-01 2.879525027754716859e-01
1.023531021899026859e-04 1.439705289526393983e-01 1.427029186272725791e-01 1.439695391998512264e-01 2.866734475799121995e-01 2.879400681524906247e-01
1.291549665014884106e-04 1.439628139516324623e-01 1.423675391724050776e-01 1.439615651752208514e-01 2.863303531240375399e-01 2.879243791268533137e-01
1.629750834620643444e-04 1.439530800245942821e-01 1.419468393784335536e-01 1.439515044862238469e-01 2.858999194030280577e-01 2.879045845108181290e-01
2.056512308348651386e-04 1.439407992715358020e-01 1.414199308571475466e-01 1.439388115476714081e-01 2.853607301286835707e-01 2.878796108192069880e-01
2.595024211399737479e-04 1.439253060137604123e-01 1.407612884848215007e-01 1.439227983957660495e-01 2.846865944985816910e-01 2.878481044095266839e-01
3.274549162877728420e-04 1.439057609850349362e-01 1.399400024168480083e-01 1.439025976931356254e-01 2.838457634018829445e-01 2.878083586781707837e-01
4.132012400115334647e-04 1.438811063052332084e-01 1.389190840568996776e-01 1.438771162165921602e-01 2.828001903621331081e-01 2.877582225218251466e-01
5.214008287999684224e-04 1.438500089167735752e-01 1.376549632753294450e-01 1.438449764358356031e-01 2.815049721921027981e-01 2.876949853526094003e-01
6.579332246575682417e-04 1.438107896120581763e-01 1.360974005485025007e-01 1.438044432240825898e-01 2.799081901605608991e-01 2.876152328361407662e-01
8.302175681319743641e-04 1.437613341158816560e-01 1.341901573349084664e-01 1.437533320604453824e-01 2.779514914507901224e-01 2.875146661763272604e-01
1.047615752789665027e-03 1.436989818998484214e-01 1.318729212750155977e-01 1.436888942790726098e-01 2.755719031748640191e-01 2.873878761789212533e-01
1.321941148466028622e-03 1.436203874938215552e-01 1.290851564019614983e-01 1.436076739908744848e-01 2.727055438957828315e-01 2.872280614846962621e-01
1.668100537200059227e-03 1.435213480360852945e-01 1.257727017384804302e-01 1.435053302671251974e-01 2.692940497745657247e-01 2.870266783032104918e-01
2.104904144512019862e-03 1.433965897128468558e-01 1.218979871281686833e-01 1.433764170797291460e-01 2.652945768410157612e-01 2.867730067925760018e-01
2.656087782946686768e-03 1.432395046742780398e-01 1.174545201512986470e-01 1.432141124456234316e-01 2.606940248255766868e-01 2.864536171199016934e-01
3.351602650938840990e-03 1.430418291603050562e-01 1.124856027030771699e-01 1.430098874205580906e-01 2.555274318633822261e-01 2.860517165808631468e-01
4.229242874389498551e-03 1.427932532468345617e-01 1.071058235054667129e-01 1.427531053781287973e-01 2.498990767523014966e-01 2.855463586249635810e-01
5.336699231206307008e-03 1.424809533752968704e-01 1.015216387687309929e-01 1.424305429767407372e-01 2.440025921440280854e-01 2.849114963520378296e-01
6.734150657750821202e-03 1.420890415385005490e-01 9.604459768730500002e-02 1.420258273039054497e-01 2.381336392258055490e-01 2.841148688424057767e-01
8.497534359086438699e-03 1.415979310534818403e-01 9.108851444920218476e-02 1.415187903721950580e-01 2.326864455026838030e-01 2.831167214256771203e-01
1.072267222010323158e-02 1.409836303738332131e-01 8.714195436478711088e-02 1.408847546648017701e-01 2.281255847386205460e-01 2.818683850386349832e-01
1.353047774579806128e-02 1.402169964867803209e-01 8.471179022405683767e-02 1.400937850606280843e-01 2.249287867108371586e-01 2.803107815474081832e-01
1.707352647470690432e-02 1.392630124571527794e-01 8.424293306062757836e-02 1.391099777544382299e-01 2.235059455177803578e-01 2.783729902115910093e-01
2.154434690031884619e-02 1.380802053324596823e-01 8.603112906204701815e-02 1.378909116197608586e-01 2.241113343945064784e-01 2.759711169522205410e-01
2.718588242732940252e-02 1.366203976476201287e-01 9.015404912001701021e-02 1.363874686477923870e-01 2.267744467676369169e-01 2.730078662954125157e-01
3.430469286314918875e-02 1.348290945736094759e-01 9.644446873305767554e-02 1.345443437866797876e-01 2.312735633066669294e-01 2.693734383602892635e-01
4.328761281083057244e-02 1.326469520560031867e-01 1.045164008857182303e-01 1.323017124391634436e-01 2.371633529417214170e-01 2.649486644951668524e-01
5.462277217684342878e-02 1.300129412706032550e-01 1.138361544579673534e-01 1.295986959069488353e-01 2.438490957285708305e-01 2.596116371775520903e-01
6.892612104349694901e-02 1.268699910896289307e-01 1.238152642014456184e-01 1.263794263955828612e-01 2.506852552910743270e-01 2.532494174852120139e-01
8.697490026177834288e-02 1.231739825389583931e-01 1.338983066965555579e-01 1.226025859699051423e-01 2.570722892355137290e-01 2.457765685088633134e-01
1.097498765493056805e-01 1.189068566862612197e-01 1.436258080148948846e-01 1.182551374604887684e-01 2.625326647011561043e-01 2.371619941467502102e-01
1.384886371393871662e-01 1.140940791682034661e-01 1.526648986066783120e-01 1.133703698955501604e-01 2.667589777748817781e-01 2.274644490637536265e-01
1.747528400007682947e-01 1.088255387665941765e-01 1.608113392925492047e-01 1.080491054741554713e-01 2.696368780591433811e-01 2.168746442407494257e-01
2.205130739903045645e-01 1.032769742764074739e-01 1.679723768611978141e-01 1.024808159728920476e-01 2.712493511376052879e-01 2.057577902492995214e-01
2.782559402207125943e-01 9.772636126267619794e-02 1.741406235727283036e-01 9.695868111826322355e-02 2.718669848354045016e-01 1.946850423809394215e-01
3.511191734215127203e-01 9.255711626185791907e-02 1.793668290977998847e-01 9.188017081245969386e-02 2.719239453596578038e-01 1.844372870743176129e-01
4.430621457583877598e-01 8.823908519490042401e-02 1.837361944060660335e-01 8.772424952672719378e-02 2.719752796009666795e-01 1.759633347216276178e-01
5.590810182512222504e-01 8.528114480545800902e-02 1.873501220452509219e-01 8.499984102079172210e-02 2.726312668507091530e-01 1.702809858262499532e-01
7.054802310718645275e-01 8.415713420419290713e-02 1.903134906016097361e-01 8.416876406727613613e-02 2.744706248058026432e-01 1.683258982714690433e-01
8.902150854450392448e-01 8.521835852588877103e-02 1.927266225876655970e-01 8.555806268977672602e-02 2.779449811135545900e-01 1.707764212156654970e-01
1.123324032978026521e+00 8.861607635753587786e-02 1.946808161641342405e-01 8.928607771383445524e-02 2.832968925216698963e-01 1.779021540713703331e-01
1.417474162926804837e+00 9.425951250702868656e-02 1.962563592184483063e-01 9.522716120082486135e-02 2.905158717254767708e-01 1.894866737078535479e-01
1.788649529057435128e+00 1.018253526627479477e-01 1.975221411005696481e-01 1.030287758960251043e-01 2.993474937633173738e-01 2.048541285587730520e-01
2.257019719633921451e+00 1.108166745030945144e-01 1.985362057698063509e-01 1.121761934955698425e-01 3.093528802729008653e-01 2.229928679986645790e-01
2.848035868435799145e+00 1.206519942722958927e-01 1.993467939792732402e-01 1.220836449074478303e-01 3.199987882515689108e-01 2.427356391797435009e-01
3.593813663804625858e+00 1.307573264775125921e-01 1.999935821137099889e-01 1.321847245976479623e-01 3.307509085912228031e-01 2.629420510751607765e-01
4.534878508128581842e+00 1.406382989056342847e-01 2.005089409915654652e-01 1.420004456102861301e-01 3.411472398971997499e-01 2.826387445159204148e-01
5.722367659350219959e+00 1.499209566418329143e-01 2.009191166413297758e-01 1.511754116463734920e-01 3.508400732831624680e-01 3.010963682882064063e-01
7.220809018385456746e+00 1.583619032669831839e-01 2.012452858399351729e-01 1.594841659557952873e-01 3.596071891069181348e-01 3.178460692227784712e-01
9.111627561154886479e+00 1.658360191240204617e-01 2.015044702661756837e-01 1.668165761101860767e-01 3.673404893901963675e-01 3.326525952342063164e-01
1.149756995397735615e+01 1.723121625666874657e-01 2.017103109548790130e-01 1.731526067494650878e-01 3.740224735215664786e-01 3.454647693161527755e-01
1.450828778495940163e+01 1.778256379268334797e-01 2.018737140657627105e-01 1.785348629466998460e-01 3.796993519925964122e-01 3.563605008735333257e-01
1.830738280295366138e+01 1.824530831741395520e-01 2.020033830727836488e-01 1.830440975972269513e-01 3.844564662469229788e-01 3.654971807713662812e-01
2.310129700083157900e+01 1.862924415292059876e-01 2.021062535030686558e-01 1.867799863870944765e-01 3.883986950322748655e-01 3.730724279163002421e-01
2.915053062825175800e+01 1.894485658544775575e-01 2.021878456963206450e-01 1.898474987659981572e-01 3.916364115507979804e-01 3.792960646204757147e-01
3.678379771828634404e+01 1.920238322660154928e-01 2.022525495730003176e-01 1.923481393232249204e-01 3.942763818390160324e-01 3.843719715892404132e-01
4.641588833612782139e+01 1.941126780097488513e-01 2.023038536016781297e-01 1.943749497464426490e-01 3.964165316114272031e-01 3.884876277561915003e-01
5.857020818056660971e+01 1.957989434439078025e-01 2.023445283300662201e-01 1.960101666962170697e-01 3.981434717739738005e-01 3.918091101401248721e-01
7.390722033525774748e+01 1.971550642794930308e-01 2.023767731404391146e-01 1.973246125989613908e-01 3.995318374199321454e-01 3.944796768784541996e-01
9.326033468832198992e+01 1.982423871681213701e-01 2.024023333761257870e-01 1.983781247437517159e-01 4.006447205442471571e-01 3.966205119118733080e-01
1.176811952434999142e+02 1.991120966948038973e-01 2.024225936818229155e-01 1.992205382786293999e-01 4.015346903766268127e-01 3.983326349734332972e-01
1.484968262254463411e+02 1.998064162282910949e-01 2.024386523011161287e-01 1.998929065861525523e-01 4.022450685294072237e-01 3.996993228144436472e-01
1.873817422860383033e+02 2.003598740786505239e-01 2.024513801616183439e-01 2.004287653993039875e-01 4.028112542402686458e-01 4.007886394779545114e-01
2.364489412645407072e+02 2.008005157371326455e-01 2.024614678282223856e-01 2.008553314148144864e-01 4.032619835653550311e-01 4.016558471519471318e-01
2.983647240283340238e+02 2.011510015490032277e-01 2.024694627940237801e-01 2.011945810983468697e-01 4.036204643430272299e-01 4.023455826473503194e-01
3.764935806792463495e+02 2.014295656289848413e-01 2.024757990838210731e-01 2.014641893075372892e-01 4.039053647128056923e-01 4.028937549365219084e-01
4.750810162102793015e+02 2.016508332217954447e-01 2.024808207464825482e-01 2.016783270775215353e-01 4.041316539682782150e-01 4.033291602993172020e-01
5.994842503189408944e+02 2.018265052905212631e-01 2.024848004924126865e-01 2.018483284310388370e-01 4.043113057829339496e-01 4.036748337215598781e-01
7.564633275546290179e+02 2.019659245703455674e-01 2.024879544760973538e-01 2.019832408842729965e-01 4.044538790464429212e-01 4.039491654546187860e-01
9.545484566618328017e+02 2.020765391297467684e-01 2.024904540189782498e-01 2.020902757521008120e-01 4.045669931487250182e-01 4.041668148818473583e-01
1.204503540258783687e+03 2.021642792370756947e-01 2.024924349046304251e-01 2.021751739134520776e-01 4.046567141417058977e-01 4.043394531505279943e-01
1.519911082952933157e+03 2.022338620379799945e-01 2.024940047481731398e-01 2.022425013122137738e-01 4.047278667861533563e-01 4.044763633501937683e-01
1.917910261672484921e+03 2.022890368107104209e-01 2.024952488383735538e-01 2.022958866999631233e-01 4.047842856490841967e-01 4.045849235106735442e-01
2.420128264794383540e+03 2.023327817279270135e-01 2.024962347686551922e-01 2.023382122920873716e-01 4.048290164965822058e-01 4.046709940200141631e-01
3.053855508833412387e+03 2.023674613012489409e-01 2.024970161078689657e-01 2.023717662775768034e-01 4.048644774091179066e-01 4.047392275788257443e-01
3.853528593710535461e+03 2.023949521073991065e-01 2.024976353098069115e-01 2.023983645738169912e-01 4.048925874172057959e-01 4.047933166812160977e-01
4.862601580065353119e+03 2.024167430247247879e-01 2.024981260192488808e-01 2.024194478776426553e-01 4.049148690439734466e-01 4.048361909023672212e-01
6.135907273413163239e+03 2.024340150469454702e-01 2.024985148996569784e-01 2.024361589305807563e-01 4.049325299466026706e-01 4.048701739775264485e-01
7.742636826811277388e+03 2.024477047719772660e-01 2.024988230817139634e-01 2.024494039728625960e-01 4.049465278536912294e-01 4.048971087448398620e-01
9.770099572992246976e+03 2.024585548652682032e-01 2.024990673113418183e-01 2.024599015846684225e-01 4.049576221766102435e-01 4.049184564499368477e-01
1.232846739442063335e+04 2.024671541451352752e-01 2.024992608595335142e-01 2.024682214799851110e-01 4.049664150046687894e-01 4.049353756251203862e-01
1.555676143930472244e+04 2.024739694087906994e-01 2.024994142434091149e-01 2.024748153053836930e-01 4.049733836521998143e-01 4.049487847141746144e-01
1.963040650040268520e+04 2.024793706910554825e-01 2.024995357976606680e-01 2.024800410822849006e-01 4.049789064887159284e-01 4.049594117733406051e-01
2.477076355991714081e+04 2.024836513047880704e-01 2.024996321274223909e-01 2.024841825988761279e-01 4.049832834322106834e-01 4.049678339036644203e-01
3.125715849688235176e+04 2.024870437372394694e-01 2.024997084671713576e-01 2.024874647915955173e-01 4.049867522044108270e-01 4.049745085288352087e-01
3.944206059437648219e+04 2.024897322568510738e-01 2.024997689651550914e-01 2.024900659433150896e-01 4.049895012220061652e-01 4.049797982001663854e-01
4.977023564332113892e+04 2.024918629097125500e-01 2.024998169087961486e-01 2.024921273556079537e-01 4.049916798185089206e-01 4.049839902653205037e-01
6.280291441834246507e+04 2.024935514452150809e-01 2.024998549033270034e-01 2.024937610172548030e-01 4.049934063485420843e-01 4.049873124624698839e-01
7.924828983539185720e+04 2.024948895992813025e-01 2.024998850133521433e-01 2.024950556835423132e-01 4.049947746126334458e-01 4.049899452828236157e-01
1.000000000000000000e+05 2.024959500751488672e-01 2.024999088750381038e-01 2.024960816953436105e-01 4.049958589501869710e-01 4.049920317704924777e-01


==> fig/data/mcnn_WD_and_ES.txt <==
lambda test
1.000000000000000056e-01 4.166999816894531250e+01
8.912509381337455072e-02 6.500000000000000000e+01
7.943282347242813790e-02 7.575000000000000000e+01
7.079457843841380216e-02 7.791999816894531250e+01
6.309573444801933051e-02 7.880999755859375000e+01
5.623413251903491145e-02 8.037999725341796875e+01
5.011872336272722023e-02 8.036999511718750000e+01
4.466835921509629964e-02 8.037999725341796875e+01
3.981071705534973415e-02 8.152999877929687500e+01
3.548133892335755130e-02 8.100999450683593750e+01
3.162277660168379134e-02 8.172000122070312500e+01
2.818382931264453578e-02 8.094999694824218750e+01
2.511886431509579437e-02 8.159999847412109375e+01
2.238721138568339902e-02 8.286999511718750000e+01
2.238721138568339902e-02 8.286999511718750000e+01
1.995262314968879874e-02 8.197000122070312500e+01
1.995262314968879874e-02 8.197000122070312500e+01
1.778279410038922925e-02 8.268000030517578125e+01
1.778279410038922925e-02 8.268000030517578125e+01
1.584893192461113431e-02 8.268000030517578125e+01
1.412537544622754007e-02 8.255999755859375000e+01
1.258925411794167490e-02 8.243000030517578125e+01
1.122018454301963557e-02 8.280999755859375000e+01
1.000000000000000021e-02 8.386000061035156250e+01
8.912509381337458889e-03 8.369999694824218750e+01
7.943282347242813790e-03 8.323999786376953125e+01
7.079457843841380389e-03 8.431999969482421875e+01
6.309573444801930275e-03 8.350999450683593750e+01
5.623413251903490971e-03 8.340999603271484375e+01
5.011872336272724625e-03 8.394999694824218750e+01
4.466835921509630485e-03 8.413999938964843750e+01
3.981071705534973415e-03 8.418999481201171875e+01
3.162277660168379394e-03 8.359999847412109375e+01
2.818382931264454792e-03 8.336999511718750000e+01
2.511886431509579437e-03 8.323999786376953125e+01
2.238721138568339902e-03 8.300000000000000000e+01
1.995262314968878920e-03 8.262999725341796875e+01
1.778279410038922752e-03 8.318000030517578125e+01
1.584893192461114082e-03 8.229999542236328125e+01
1.412537544622753964e-03 8.215000152587890625e+01
1.258925411794167490e-03 8.172000122070312500e+01
1.122018454301963036e-03 8.218999481201171875e+01
1.000000000000000021e-03 8.172000122070312500e+01
1.000000000000000021e-03 8.172000122070312500e+01
8.912509381337459322e-04 8.225000000000000000e+01
7.943282347242813140e-04 8.105999755859375000e+01
7.079457843841380172e-04 8.161999511718750000e+01
6.309573444801929842e-04 8.098999786376953125e+01
5.623413251903490971e-04 8.084999847412109375e+01
5.011872336272725275e-04 8.022999572753906250e+01
5.011872336272725275e-04 8.022999572753906250e+01
4.466835921509630485e-04 8.106999969482421875e+01
3.981071705534973523e-04 8.047999572753906250e+01
3.548133892335753221e-04 8.043000030517578125e+01
3.162277660168379394e-04 8.025000000000000000e+01
2.818382931264455009e-04 8.022000122070312500e+01
2.818382931264455009e-04 8.022000122070312500e+01
2.511886431509579545e-04 8.043000030517578125e+01
2.511886431509579545e-04 8.043000030517578125e+01
2.238721138568339957e-04 8.047999572753906250e+01
1.995262314968878758e-04 8.030999755859375000e+01
1.778279410038922698e-04 8.004999542236328125e+01
1.584893192461114190e-04 8.056999969482421875e+01
1.584893192461114190e-04 8.056999969482421875e+01
1.584893192461114190e-04 8.056999969482421875e+01
1.412537544622754072e-04 8.045999908447265625e+01
1.412537544622754072e-04 8.045999908447265625e+01
1.412537544622754072e-04 8.045999908447265625e+01
1.258925411794167436e-04 8.047000122070312500e+01
1.258925411794167436e-04 8.047000122070312500e+01
1.122018454301963009e-04 8.029000091552734375e+01
1.122018454301963009e-04 8.029000091552734375e+01
1.000000000000000048e-04 7.991999816894531250e+01
1.000000000000000048e-04 7.991999816894531250e+01


==> fig/data/mcnn_cifar100_lambda_approximate_dd.txt <==
lambda test
3.162277660168379134e-02 5.418000030517578125e+01
2.818382931264453578e-02 5.531999969482421875e+01
2.511886431509579437e-02 5.629999923706054688e+01
2.238721138568339902e-02 5.716999816894531250e+01
1.995262314968879874e-02 5.784999847412109375e+01
1.778279410038922925e-02 5.838999938964843750e+01
1.584893192461113431e-02 5.848999786376953125e+01
1.412537544622754007e-02 5.848999786376953125e+01
1.258925411794167490e-02 5.943000030517578125e+01
1.122018454301963557e-02 5.872999954223632812e+01
1.000000000000000021e-02 5.930999755859375000e+01
8.912509381337458889e-03 5.900000000000000000e+01
5.623413251903490971e-03 5.878999710083007812e+01
5.011872336272724625e-03 5.904999923706054688e+01
3.162277660168379394e-03 6.169999694824218750e+01
2.818382931264454792e-03 6.314999771118164062e+01
2.511886431509579437e-03 6.440000152587890625e+01
2.238721138568339902e-03 6.504000091552734375e+01
1.995262314968878920e-03 6.500000000000000000e+01
1.778279410038922752e-03 6.627999877929687500e+01
1.584893192461114082e-03 6.665000152587890625e+01
1.412537544622753964e-03 6.672000122070312500e+01
1.258925411794167490e-03 6.831999969482421875e+01
1.122018454301963036e-03 6.747999572753906250e+01
1.000000000000000021e-03 6.851999664306640625e+01


==> fig/data/mcnn_double_descent.txt <==
epoch train test
0.000 33.418 37.000
1.000 44.594 52.820
2.000 49.188 59.250
3.000 51.580 61.690
4.000 56.966 69.690
5.000 55.658 66.790
6.000 60.852 72.690
7.000 61.254 73.010
8.000 60.466 72.360
9.000 63.422 76.590
10.000 65.378 79.050
11.000 64.580 75.640
12.000 64.390 76.900
13.000 65.302 77.220
14.000 64.662 74.850
15.000 62.660 73.340
16.000 66.508 78.150
17.000 66.030 77.870
18.000 66.178 77.230
19.000 67.882 79.800
20.000 67.518 78.170
21.000 67.000 77.720
22.000 68.272 79.170
23.000 68.356 79.000
24.000 68.584 79.150
25.000 68.908 79.340
26.000 70.658 81.230
27.000 70.728 81.900
28.000 69.330 78.660
29.000 69.954 79.630
30.000 70.480 79.770
31.000 71.204 80.820
32.000 70.194 79.450
33.000 71.494 79.730
34.000 71.086 79.250
35.000 67.630 74.820
36.000 71.494 79.690
37.000 71.196 78.990
38.000 71.558 79.600
39.000 71.268 76.910
40.000 71.900 78.850
41.000 72.826 79.620
42.000 72.992 79.300
43.000 73.088 79.770
44.000 71.564 76.850
45.000 72.724 79.450
46.000 72.686 78.390
47.000 73.372 78.830
48.000 72.622 77.600
49.000 74.956 80.640
50.000 71.324 75.840
51.000 73.558 78.150
52.000 72.056 75.350
53.000 74.782 78.380
54.000 72.276 74.250
55.000 74.160 77.810
56.000 75.376 79.250
57.000 74.790 78.580
58.000 75.858 78.630
59.000 74.494 76.540
60.000 76.310 78.030
61.000 75.264 77.180
62.000 76.728 78.000
63.000 75.956 77.180
64.000 74.172 74.120
65.000 73.998 72.920
66.000 75.430 73.970
67.000 76.204 75.750
68.000 76.242 75.470
69.000 76.934 76.580
70.000 76.808 75.500
71.000 74.316 71.290
72.000 78.376 77.410
73.000 77.570 75.220
74.000 77.002 75.670
75.000 79.440 76.830
76.000 76.356 72.990
77.000 78.920 75.750
78.000 78.792 75.200
79.000 79.408 74.790
80.000 77.740 73.320
81.000 79.702 74.550
82.000 80.654 76.350
83.000 77.852 72.310
84.000 75.166 68.520
85.000 79.818 74.230
86.000 79.128 72.240
87.000 79.164 71.920
88.000 81.336 73.800
89.000 81.142 74.310
90.000 81.298 73.900
91.000 80.062 72.290
92.000 80.800 72.510
93.000 80.556 72.690
94.000 82.448 74.370
95.000 78.996 70.160
96.000 79.776 70.700
97.000 81.028 71.480
98.000 82.164 71.800
99.000 82.382 71.900
100.000 79.390 68.870
101.000 83.132 71.540
102.000 81.148 69.700
103.000 83.874 72.630
104.000 83.758 72.550
105.000 84.126 73.050
106.000 85.236 73.580
107.000 85.632 73.920
108.000 84.876 73.210
109.000 84.100 70.620
110.000 85.112 72.690
111.000 84.660 71.420
112.000 85.042 71.890
113.000 86.248 71.510
114.000 85.410 72.600
115.000 84.604 71.420
116.000 84.080 69.680
117.000 85.066 71.080
118.000 85.140 70.130
119.000 88.294 72.510
120.000 87.262 72.180
121.000 86.436 71.700
122.000 87.422 72.150
123.000 85.828 70.670
124.000 88.670 72.660
125.000 88.680 71.370
126.000 86.684 70.430
127.000 86.708 69.720
128.000 88.464 72.780
129.000 88.252 69.520
130.000 89.972 72.040
131.000 89.574 72.540
132.000 85.672 68.240
133.000 90.056 72.150
134.000 90.034 72.340
135.000 89.496 72.380
136.000 89.678 71.390
137.000 89.774 73.390
138.000 89.864 71.590
139.000 87.962 69.850
140.000 90.572 71.320
141.000 90.344 70.560
142.000 90.946 72.260
143.000 90.840 72.660
144.000 90.600 71.720
145.000 91.774 72.380
146.000 89.906 70.160
147.000 92.176 72.480
148.000 91.064 72.310
149.000 88.896 68.970
150.000 90.864 70.030
151.000 92.346 71.630
152.000 92.466 71.730
153.000 90.866 70.390
154.000 90.894 69.850
155.000 92.366 71.250
156.000 91.948 70.280
157.000 92.250 70.980
158.000 91.968 71.370
159.000 92.514 71.690
160.000 93.208 71.940
161.000 91.844 70.510
162.000 92.126 70.940
163.000 92.794 71.320
164.000 93.544 72.020
165.000 93.096 70.840
166.000 93.092 71.330
167.000 92.078 70.710
168.000 91.860 69.540
169.000 92.384 69.460
170.000 92.762 70.320
171.000 92.404 69.850
172.000 93.672 71.540
173.000 93.398 71.140
174.000 93.866 72.000
175.000 93.936 71.410
176.000 93.922 70.470
177.000 93.570 71.450
178.000 94.366 71.990
179.000 94.688 71.320
180.000 94.890 72.010
181.000 94.436 70.790
182.000 93.044 69.480
183.000 95.116 70.920
184.000 95.304 71.120
185.000 94.274 71.390
186.000 95.332 71.260
187.000 95.216 71.080
188.000 95.144 71.280
189.000 94.922 71.340
190.000 94.726 70.730
191.000 94.570 70.880
192.000 95.654 71.940
193.000 94.746 72.020
194.000 95.158 72.130
195.000 95.298 71.300
196.000 95.546 72.100
197.000 95.872 72.490
198.000 94.964 70.890
199.000 96.022 72.130
200.000 94.688 70.050
201.000 96.028 71.320
202.000 95.228 70.790
203.000 95.284 71.160
204.000 96.388 71.230
205.000 96.414 72.730
206.000 95.182 70.410
207.000 96.164 71.620
208.000 95.866 71.350
209.000 95.556 70.600
210.000 96.144 71.100
211.000 95.682 70.740
212.000 94.762 69.320
213.000 96.464 71.280
214.000 96.892 71.580
215.000 96.524 71.380
216.000 96.898 72.560
217.000 96.340 70.900
218.000 96.586 71.310
219.000 96.532 70.860
220.000 96.338 71.700
221.000 96.618 71.200
222.000 97.138 72.420
223.000 96.892 71.450
224.000 97.056 72.380
225.000 96.956 71.350
226.000 97.230 72.230
227.000 96.482 71.050
228.000 96.522 71.160
229.000 97.414 72.510
230.000 96.776 71.300
231.000 97.276 72.030
232.000 96.902 71.560
233.000 97.452 72.170
234.000 96.670 70.990
235.000 97.348 71.710
236.000 97.270 71.650
237.000 97.472 71.230
238.000 97.738 72.680
239.000 97.064 71.530
240.000 97.542 72.600
241.000 97.366 71.150
242.000 97.240 71.550
243.000 97.598 71.600
244.000 97.878 72.640
245.000 97.954 71.830
246.000 97.876 72.150
247.000 97.922 71.830
248.000 97.784 71.580
249.000 97.842 72.130
250.000 96.948 71.660
251.000 97.672 71.940
252.000 97.502 72.350
253.000 97.762 71.050
254.000 97.510 71.540
255.000 97.202 71.670
256.000 98.068 72.600
257.000 98.010 71.340
258.000 97.702 70.890
259.000 97.584 71.270
260.000 98.118 72.120
261.000 98.078 72.320
262.000 97.794 72.640
263.000 97.944 71.500
264.000 98.088 72.180
265.000 97.772 72.180
266.000 98.262 72.180
267.000 97.730 71.730
268.000 97.820 72.860
269.000 98.086 72.090
270.000 97.944 72.240
271.000 98.344 72.150
272.000 98.338 71.990
273.000 98.352 72.230
274.000 98.438 72.520
275.000 98.356 71.780
276.000 98.586 72.280
277.000 98.586 72.540
278.000 98.472 72.360
279.000 98.186 72.350
280.000 98.598 72.900
281.000 98.462 72.550
282.000 98.512 72.460
283.000 98.140 72.110
284.000 98.318 71.920
285.000 98.462 72.260
286.000 98.512 72.520
287.000 98.298 71.610
288.000 98.696 71.810
289.000 98.580 72.740
290.000 98.622 71.900
291.000 98.624 71.880
292.000 98.640 72.920
293.000 98.614 72.350
294.000 98.494 71.830
295.000 98.540 72.220
296.000 98.528 72.360
297.000 98.772 72.260
298.000 98.648 72.410
299.000 98.726 72.230
300.000 98.820 72.270
301.000 98.598 71.920
302.000 98.740 72.310
303.000 98.548 71.920
304.000 98.688 72.270
305.000 98.810 72.630
306.000 98.886 72.390
307.000 98.722 72.400
308.000 98.734 72.180
309.000 98.920 71.970
310.000 98.778 73.290
311.000 98.928 72.100
312.000 98.882 71.860
313.000 98.676 72.360
314.000 98.918 72.170
315.000 98.788 71.850
316.000 98.918 72.490
317.000 98.900 72.370
318.000 98.824 71.920
319.000 98.960 72.610
320.000 99.004 71.900
321.000 99.026 72.830
322.000 98.948 71.990
323.000 99.056 72.310
324.000 98.968 71.990
325.000 99.018 72.560
326.000 98.742 71.700
327.000 98.858 72.530
328.000 99.160 72.480
329.000 99.118 72.280
330.000 99.144 72.640
331.000 99.086 72.310
332.000 99.006 71.890
333.000 99.096 71.970
334.000 98.998 72.970
335.000 99.156 71.810
336.000 99.174 72.330
337.000 98.838 72.240
338.000 99.020 72.030
339.000 99.224 72.230
340.000 99.072 72.270
341.000 98.996 72.200
342.000 99.152 72.040
343.000 99.214 72.350
344.000 98.794 72.120
345.000 99.224 72.770
346.000 99.278 71.970
347.000 98.774 71.640
348.000 99.254 72.540
349.000 99.164 72.160
350.000 99.278 72.350
351.000 99.330 72.340
352.000 99.388 72.510
353.000 98.964 71.790
354.000 99.180 72.300
355.000 99.170 72.320
356.000 99.274 72.590
357.000 99.206 72.350
358.000 99.254 72.280
359.000 99.348 72.510
360.000 99.228 71.790
361.000 99.278 72.740
362.000 99.222 72.340
363.000 99.258 72.030
364.000 99.146 72.170
365.000 99.440 73.250
366.000 99.364 73.330
367.000 99.344 72.950
368.000 99.320 72.370
369.000 99.228 72.360
370.000 99.272 72.410
371.000 99.436 72.730
372.000 99.466 72.450
373.000 99.366 72.620
374.000 99.366 72.930
375.000 99.434 73.050
376.000 99.224 72.450
377.000 99.314 72.700
378.000 99.344 73.040
379.000 99.408 72.000
380.000 99.456 72.880
381.000 99.442 72.520
382.000 99.518 72.390
383.000 99.486 72.450
384.000 99.416 72.610
385.000 99.456 72.730
386.000 99.498 72.910
387.000 99.380 72.210
388.000 99.524 72.460
389.000 99.484 72.640
390.000 99.410 72.810
391.000 99.524 72.540
392.000 99.372 72.390
393.000 99.404 72.500
394.000 99.522 72.370
395.000 99.504 72.600
396.000 99.516 73.020
397.000 99.368 72.620
398.000 99.546 72.850
399.000 99.434 72.740
400.000 99.464 73.000
401.000 99.474 72.520
402.000 99.570 72.770
403.000 99.494 72.690
404.000 99.614 73.200
405.000 99.534 73.190
406.000 99.534 72.870
407.000 99.544 73.080
408.000 99.538 72.440
409.000 99.534 72.590
410.000 99.580 73.100
411.000 99.508 72.390
412.000 99.434 72.750
413.000 99.396 72.330
414.000 99.606 72.730
415.000 99.518 72.780
416.000 99.638 72.640
417.000 99.484 72.420
418.000 99.652 72.360
419.000 99.500 72.320
420.000 99.538 72.440
421.000 99.546 72.670
422.000 99.572 72.350
423.000 99.618 73.100
424.000 99.656 72.860
425.000 99.662 72.410
426.000 99.028 71.120
427.000 99.614 72.990
428.000 99.538 72.730
429.000 99.622 72.820
430.000 99.532 72.160
431.000 99.650 72.200
432.000 99.642 72.710
433.000 99.512 72.260
434.000 99.676 72.940
435.000 99.682 72.620
436.000 99.660 72.650
437.000 99.550 72.700
438.000 99.610 72.370
439.000 99.620 72.480
440.000 99.686 72.510
441.000 99.626 72.980
442.000 99.642 72.700
443.000 99.668 72.270
444.000 99.724 72.490
445.000 99.698 72.470
446.000 99.602 72.660
447.000 99.634 72.890
448.000 99.690 72.620
449.000 99.664 72.650
450.000 99.702 72.290
451.000 99.722 72.970
452.000 99.702 72.580
453.000 99.718 72.880
454.000 99.676 72.990
455.000 99.592 72.460
456.000 99.670 72.450
457.000 99.732 73.210
458.000 99.622 72.320
459.000 99.688 73.070
460.000 99.710 72.490
461.000 99.696 73.310
462.000 99.734 73.170
463.000 99.748 73.110
464.000 99.712 72.470
465.000 99.702 72.700
466.000 99.780 72.950
467.000 99.732 72.520
468.000 99.670 73.010
469.000 99.636 72.730
470.000 99.730 73.000
471.000 99.770 72.790
472.000 99.762 73.130
473.000 99.748 72.890
474.000 99.768 73.150
475.000 99.614 72.630
476.000 99.722 73.700
477.000 99.802 73.110
478.000 99.702 72.650
479.000 99.698 72.940
480.000 99.718 73.080
481.000 99.780 73.120
482.000 99.780 73.540
483.000 99.686 72.170
484.000 99.804 72.750
485.000 99.794 72.820
486.000 99.806 72.710
487.000 99.792 73.310
488.000 99.798 72.780
489.000 99.760 73.270
490.000 99.788 72.940
491.000 99.756 73.090
492.000 99.818 72.860
493.000 99.804 73.040
494.000 99.798 73.200
495.000 99.776 72.440
496.000 99.816 73.100
497.000 99.778 73.070
498.000 99.786 72.720
499.000 99.822 73.090
500.000 99.810 72.790
501.000 99.820 73.340
502.000 99.752 72.840
503.000 99.780 72.960
504.000 99.770 73.430
505.000 99.698 73.170
506.000 99.800 73.060
507.000 99.830 73.010
508.000 99.830 72.530
509.000 99.790 73.270
510.000 99.836 72.950
511.000 99.838 73.060
512.000 99.766 72.400
513.000 99.868 72.680
514.000 99.822 72.940
515.000 99.790 73.480
516.000 99.858 73.020
517.000 99.758 73.160
518.000 99.830 73.300
519.000 99.812 72.880
520.000 99.808 73.010
521.000 99.846 73.260
522.000 99.828 72.790
523.000 99.784 73.070
524.000 99.828 72.850
525.000 99.798 73.140
526.000 99.838 72.860
527.000 99.866 72.940
528.000 99.854 72.950
529.000 99.806 73.190
530.000 99.834 72.780
531.000 99.846 72.870
532.000 99.844 72.950
533.000 99.828 73.280
534.000 99.854 73.200
535.000 99.838 73.200
536.000 99.838 72.640
537.000 99.802 72.640
538.000 99.864 72.880
539.000 99.854 72.550
540.000 99.870 73.150
541.000 99.876 73.260
542.000 99.884 73.350
543.000 99.866 73.080
544.000 99.874 72.730
545.000 99.880 73.260
546.000 99.858 73.150
547.000 99.868 73.270
548.000 99.838 73.060
549.000 99.872 73.310
550.000 99.850 73.310
551.000 99.896 72.960
552.000 99.874 73.040
553.000 99.908 72.960
554.000 99.904 72.970
555.000 99.888 72.870
556.000 99.884 73.360
557.000 99.886 72.880
558.000 99.912 72.800
559.000 99.882 72.790
560.000 99.872 73.040
561.000 99.898 73.160
562.000 99.838 73.140
563.000 99.908 73.240
564.000 99.880 73.500
565.000 99.858 72.850
566.000 99.886 73.090
567.000 99.868 72.790
568.000 99.894 73.060
569.000 99.890 73.370
570.000 99.900 73.410
571.000 99.884 73.290
572.000 99.878 72.980
573.000 99.900 73.050
574.000 99.862 72.460
575.000 99.900 73.370
576.000 99.930 72.870
577.000 99.874 72.580
578.000 99.906 73.280
579.000 99.908 72.960
580.000 99.884 73.150
581.000 99.902 73.130
582.000 99.906 73.510
583.000 99.898 73.370
584.000 99.912 73.160
585.000 99.882 73.080
586.000 99.890 72.940
587.000 99.898 72.940
588.000 99.894 73.160
589.000 99.924 72.820
590.000 99.906 73.040
591.000 99.944 73.140
592.000 99.894 73.090
593.000 99.860 72.960
594.000 99.920 73.080
595.000 99.926 73.130
596.000 99.916 72.850
597.000 99.870 72.700
598.000 99.888 73.010
599.000 99.896 73.080
600.000 99.884 72.910
601.000 99.920 72.790
602.000 99.838 72.900
603.000 99.932 73.320
604.000 99.888 72.870
605.000 99.918 73.360
606.000 99.924 73.030
607.000 99.904 72.880
608.000 99.904 72.760
609.000 99.904 72.710
610.000 99.918 73.500
611.000 99.912 72.970
612.000 99.910 73.030
613.000 99.924 73.280
614.000 99.916 73.170
615.000 99.906 73.310
616.000 99.898 72.970
617.000 99.920 73.250
618.000 99.930 73.330
619.000 99.928 73.300
620.000 99.940 73.270
621.000 99.912 73.450
622.000 99.948 73.450
623.000 99.932 73.330
624.000 99.932 73.240
625.000 99.940 73.090
626.000 99.924 73.350
627.000 99.942 73.270
628.000 99.928 73.230
629.000 99.928 72.900
630.000 99.930 72.830
631.000 99.936 73.050
632.000 99.930 72.850
633.000 99.938 73.330
634.000 99.938 73.410
635.000 99.928 73.140
636.000 99.946 73.240
637.000 99.932 73.180
638.000 99.920 73.740
639.000 99.930 72.870
640.000 99.930 73.290
641.000 99.952 73.240
642.000 99.952 73.160
643.000 99.936 73.310
644.000 99.928 72.680
645.000 99.938 73.270
646.000 99.928 73.350
647.000 99.920 73.060
648.000 99.942 73.530
649.000 99.942 73.300
650.000 99.938 73.240
651.000 99.940 73.220
652.000 99.900 73.280
653.000 99.936 72.920
654.000 99.932 73.190
655.000 99.948 72.960
656.000 99.922 72.980
657.000 99.916 73.250
658.000 99.950 73.170
659.000 99.930 73.540
660.000 99.934 73.350
661.000 99.950 73.150
662.000 99.944 73.130
663.000 99.950 73.250
664.000 99.962 73.380
665.000 99.946 73.430
666.000 99.930 72.800
667.000 99.952 73.390
668.000 99.922 73.850
669.000 99.948 73.190
670.000 99.952 73.300
671.000 99.972 73.590
672.000 99.956 73.270
673.000 99.954 73.370
674.000 99.944 73.210
675.000 99.936 73.500
676.000 99.960 72.780
677.000 99.942 73.460
678.000 99.954 73.260
679.000 99.964 73.060
680.000 99.936 73.460
681.000 99.954 73.490
682.000 99.958 73.410
683.000 99.948 73.270
684.000 99.946 72.840
685.000 99.960 73.310
686.000 99.930 73.180
687.000 99.960 73.170
688.000 99.960 73.560
689.000 99.942 73.380
690.000 99.962 73.270
691.000 99.944 73.580
692.000 99.972 73.180
693.000 99.952 73.370
694.000 99.964 73.600
695.000 99.978 73.600
696.000 99.946 73.440
697.000 99.952 73.390
698.000 99.954 73.780
699.000 99.966 73.340
700.000 99.956 73.610
701.000 99.958 73.660
702.000 99.960 73.290
703.000 99.932 73.520
704.000 99.948 73.510
705.000 99.960 73.530
706.000 99.970 73.500
707.000 99.972 73.790
708.000 99.954 73.590
709.000 99.972 73.410
710.000 99.964 73.430
711.000 99.956 73.590
712.000 99.972 73.220
713.000 99.964 73.500
714.000 99.974 73.400
715.000 99.964 73.180
716.000 99.964 73.820
717.000 99.970 73.500
718.000 99.962 73.580
719.000 99.972 73.890
720.000 99.964 73.310
721.000 99.942 73.370
722.000 99.970 73.590
723.000 99.974 73.190
724.000 99.954 73.310
725.000 99.954 73.450
726.000 99.958 73.340
727.000 99.954 73.400
728.000 99.966 73.400
729.000 99.964 73.200
730.000 99.948 72.990
731.000 99.966 73.220
732.000 99.954 73.280
733.000 99.972 73.510
734.000 99.950 72.930
735.000 99.974 73.420
736.000 99.976 73.390
737.000 99.950 73.060
738.000 99.964 73.270
739.000 99.968 73.440
740.000 99.952 73.120
741.000 99.972 73.430
742.000 99.968 73.470
743.000 99.962 73.420
744.000 99.972 73.400
745.000 99.982 73.270
746.000 99.970 73.330
747.000 99.966 73.630
748.000 99.972 73.270
749.000 99.962 72.950
750.000 99.974 73.570
751.000 99.972 73.500
752.000 99.966 73.260
753.000 99.978 73.080
754.000 99.960 73.210
755.000 99.968 73.340
756.000 99.972 73.440
757.000 99.970 73.030
758.000 99.970 73.340
759.000 99.976 73.150
760.000 99.958 73.340
761.000 99.972 73.240
762.000 99.980 73.010
763.000 99.976 73.230
764.000 99.974 73.300
765.000 99.964 73.460
766.000 99.966 73.610
767.000 99.976 73.320
768.000 99.972 73.530
769.000 99.980 73.540
770.000 99.974 73.270
771.000 99.964 73.330
772.000 99.982 73.090
773.000 99.974 73.240
774.000 99.978 73.210
775.000 99.974 73.600
776.000 99.960 73.390
777.000 99.982 73.370
778.000 99.982 73.560
779.000 99.976 73.290
780.000 99.982 73.460
781.000 99.980 73.590
782.000 99.980 73.620
783.000 99.968 73.210
784.000 99.966 73.440
785.000 99.976 73.620
786.000 99.980 73.270
787.000 99.974 73.580
788.000 99.972 73.380
789.000 99.974 73.600
790.000 99.968 73.960
791.000 99.980 73.700
792.000 99.970 73.710
793.000 99.982 73.390
794.000 99.968 73.170
795.000 99.992 73.330
796.000 99.974 73.400
797.000 99.970 73.640
798.000 99.976 73.400
799.000 99.972 73.370
800.000 99.974 73.490
801.000 99.984 73.480
802.000 99.966 73.360
803.000 99.980 73.580
804.000 99.984 73.190
805.000 99.976 73.160
806.000 99.972 73.460
807.000 99.982 73.490
808.000 99.982 73.510
809.000 99.982 73.450
810.000 99.964 73.200
811.000 99.986 73.410
812.000 99.986 73.220
813.000 99.984 73.420
814.000 99.992 73.190
815.000 99.978 73.540
816.000 99.980 73.460
817.000 99.966 73.170
818.000 99.988 73.440
819.000 99.986 73.280
820.000 99.956 73.050
821.000 99.990 73.780
822.000 99.974 73.780
823.000 99.976 73.570
824.000 99.986 73.480
825.000 99.990 73.550
826.000 99.970 73.290
827.000 99.988 73.530
828.000 99.990 73.420
829.000 99.974 73.480
830.000 99.990 73.480
831.000 99.988 73.290
832.000 99.996 73.200
833.000 99.986 73.420
834.000 99.968 73.550
835.000 99.980 73.590
836.000 99.986 73.510
837.000 99.980 73.600
838.000 99.988 73.790
839.000 99.984 73.570
840.000 99.980 73.510
841.000 99.996 73.450
842.000 99.990 73.410
843.000 99.984 73.050
844.000 99.988 73.580
845.000 99.982 73.460
846.000 99.992 73.330
847.000 99.972 73.380
848.000 99.988 73.540
849.000 99.986 73.550
850.000 99.984 73.560
851.000 99.988 73.190
852.000 99.986 73.510
853.000 99.978 73.370
854.000 99.986 73.240
855.000 99.986 73.340
856.000 99.996 73.440
857.000 99.992 73.330
858.000 99.982 73.450
859.000 99.966 73.250
860.000 99.978 73.400
861.000 99.986 73.770
862.000 99.982 73.420
863.000 99.986 73.300
864.000 99.990 73.200
865.000 99.996 73.550
866.000 99.984 73.430
867.000 99.974 73.220
868.000 99.984 73.480
869.000 99.986 73.560
870.000 99.984 73.170
871.000 99.988 73.500
872.000 99.982 73.500
873.000 99.990 73.490
874.000 99.990 73.510
875.000 99.986 73.340
876.000 99.986 73.610
877.000 99.984 73.720
878.000 99.982 73.440
879.000 99.988 73.410
880.000 99.976 73.370
881.000 99.982 73.390
882.000 99.992 73.360
883.000 99.984 73.440
884.000 99.996 73.240
885.000 99.992 73.330
886.000 99.996 73.480
887.000 99.980 73.440
888.000 99.984 73.200
889.000 99.986 73.410
890.000 99.992 73.110
891.000 99.986 73.510
892.000 99.990 73.400
893.000 99.998 73.080
894.000 99.978 73.100
895.000 99.984 73.360
896.000 99.994 73.280
897.000 99.984 73.220
898.000 99.996 73.140
899.000 99.978 73.530
900.000 100.000 73.360
901.000 99.986 73.630
902.000 99.998 73.110
903.000 99.994 73.490
904.000 99.980 73.310
905.000 99.992 73.590
906.000 99.984 72.980
907.000 99.990 73.230
908.000 99.994 73.210
909.000 99.992 73.240
910.000 99.992 73.400
911.000 99.988 73.410
912.000 99.992 73.080
913.000 99.990 73.550
914.000 99.986 73.230
915.000 99.988 73.570
916.000 99.986 73.190
917.000 99.988 73.510
918.000 99.990 73.060
919.000 99.984 73.050
920.000 99.986 73.330
921.000 99.984 73.300
922.000 99.994 73.370
923.000 99.996 73.410
924.000 99.994 73.430
925.000 99.986 73.550
926.000 99.990 73.450
927.000 99.988 73.510
928.000 99.992 73.740
929.000 99.988 73.030
930.000 99.996 73.440
931.000 99.988 73.220
932.000 99.988 73.400
933.000 99.990 73.340
934.000 99.986 73.370
935.000 99.998 73.400
936.000 99.996 73.490
937.000 99.996 73.440
938.000 99.994 73.610
939.000 99.996 73.240
940.000 99.984 73.630
941.000 99.994 73.330
942.000 99.990 73.340
943.000 99.992 73.310
944.000 99.990 73.460
945.000 100.000 73.270
946.000 99.982 73.300
947.000 99.986 73.420
948.000 99.986 73.290
949.000 99.994 73.510
950.000 99.994 73.440
951.000 99.998 73.650
952.000 99.994 73.470
953.000 99.982 73.550
954.000 99.998 73.640
955.000 99.992 73.470
956.000 99.990 73.350
957.000 99.990 73.400
958.000 99.990 73.470
959.000 99.994 73.480
960.000 99.990 73.450
961.000 99.996 73.260
962.000 99.998 73.520
963.000 99.986 73.120
964.000 99.990 73.320
965.000 99.996 73.640
966.000 99.986 73.440
967.000 99.986 73.340
968.000 99.992 73.500
969.000 99.986 73.220
970.000 99.996 73.360
971.000 99.992 73.250
972.000 99.996 73.300
973.000 99.994 73.320
974.000 99.996 73.130
975.000 99.986 73.250
976.000 99.998 73.650
977.000 99.994 73.510
978.000 99.992 73.140
979.000 99.996 73.470
980.000 99.998 73.440
981.000 99.990 73.500
982.000 99.996 73.520
983.000 99.988 73.360
984.000 99.994 73.460
985.000 99.998 73.320
986.000 99.994 73.560
987.000 99.996 73.370
988.000 99.996 73.310
989.000 99.992 73.230
990.000 100.000 73.360
991.000 99.996 73.420
992.000 99.992 73.470
993.000 99.990 73.680
994.000 99.994 73.540
995.000 99.988 73.630
996.000 99.996 73.490
997.000 99.996 73.210
998.000 99.998 73.570
999.000 99.990 73.700
1000.000 99.996 73.540
1001.000 99.994 73.080
1002.000 100.000 73.240
1003.000 99.994 73.280
1004.000 99.988 73.610
1005.000 99.994 73.380
1006.000 99.998 73.560
1007.000 99.996 73.330
1008.000 99.994 73.330
1009.000 99.992 73.600
1010.000 99.996 73.420
1011.000 99.992 73.630
1012.000 99.996 73.370
1013.000 99.992 73.440
1014.000 100.000 73.520
1015.000 99.996 73.510
1016.000 99.992 73.290
1017.000 99.992 73.590
1018.000 100.000 73.460
1019.000 99.988 73.670
1020.000 99.990 73.320
1021.000 99.998 73.470
1022.000 99.996 73.580
1023.000 99.994 73.480
1024.000 99.990 73.690
1025.000 99.990 73.640
1026.000 99.996 73.860
1027.000 99.992 73.530
1028.000 99.990 73.760
1029.000 99.994 73.540
1030.000 99.996 73.410
1031.000 99.988 73.470
1032.000 99.998 73.640
1033.000 99.994 73.390
1034.000 99.990 73.660
1035.000 99.994 73.520
1036.000 99.996 73.320
1037.000 99.994 73.510
1038.000 99.998 73.520
1039.000 99.990 73.300
1040.000 99.998 73.720
1041.000 99.994 73.640
1042.000 99.996 73.640
1043.000 99.998 73.380
1044.000 99.998 73.440
1045.000 99.994 73.580
1046.000 99.998 73.310
1047.000 99.998 73.360
1048.000 99.996 73.470
1049.000 99.998 73.290
1050.000 99.996 73.430
1051.000 99.998 73.610
1052.000 99.998 73.000
1053.000 100.000 73.520
1054.000 99.992 73.320
1055.000 99.996 73.600
1056.000 99.998 73.280
1057.000 99.998 73.120
1058.000 99.996 73.540
1059.000 99.994 73.520
1060.000 99.994 73.460
1061.000 99.988 73.500
1062.000 99.996 73.670
1063.000 99.998 73.570
1064.000 99.994 73.760
1065.000 99.996 73.460
1066.000 100.000 73.140
1067.000 99.996 73.620
1068.000 99.992 73.350
1069.000 99.998 73.450
1070.000 99.996 73.450
1071.000 99.998 73.370
1072.000 99.994 73.440
1073.000 99.998 73.550
1074.000 99.996 73.320
1075.000 99.996 73.650
1076.000 99.998 73.350
1077.000 100.000 73.490
1078.000 99.992 73.710
1079.000 99.994 73.330
1080.000 99.994 73.460
1081.000 99.998 73.540
1082.000 99.998 73.440
1083.000 99.998 73.660
1084.000 99.996 73.420
1085.000 99.998 73.620
1086.000 99.996 73.600
1087.000 100.000 73.520
1088.000 99.994 73.420
1089.000 99.992 73.410
1090.000 99.998 73.410
1091.000 99.998 73.700
1092.000 99.998 73.380
1093.000 99.994 73.630
1094.000 99.998 73.280
1095.000 99.992 73.660
1096.000 99.998 73.340
1097.000 99.994 73.320
1098.000 99.994 73.510
1099.000 99.994 73.350
1100.000 99.994 73.430
1101.000 99.994 73.270
1102.000 100.000 73.370
1103.000 99.982 73.620
1104.000 99.998 73.340
1105.000 99.998 73.510
1106.000 99.998 73.230
1107.000 99.998 73.490
1108.000 99.996 73.780
1109.000 99.998 73.530
1110.000 99.998 73.500
1111.000 99.992 73.670
1112.000 99.998 73.400
1113.000 99.992 73.640
1114.000 99.994 73.620
1115.000 99.996 73.290
1116.000 99.996 73.600
1117.000 99.998 73.560
1118.000 99.996 73.560
1119.000 99.996 73.520
1120.000 99.996 73.370
1121.000 99.996 73.650
1122.000 99.998 73.430
1123.000 99.996 73.420
1124.000 99.998 73.430
1125.000 99.998 73.310
1126.000 99.998 73.770
1127.000 99.996 73.160
1128.000 99.998 73.380
1129.000 99.998 73.290
1130.000 99.998 73.530
1131.000 99.996 73.640
1132.000 100.000 73.780
1133.000 99.996 73.440
1134.000 99.996 73.520
1135.000 100.000 73.690
1136.000 100.000 73.670
1137.000 99.998 73.540
1138.000 99.992 73.760
1139.000 100.000 73.390
1140.000 99.998 73.400
1141.000 99.998 73.750
1142.000 99.998 73.700
1143.000 99.994 73.520
1144.000 100.000 73.410
1145.000 100.000 73.640
1146.000 99.994 73.880
1147.000 99.996 73.580
1148.000 99.996 73.300
1149.000 100.000 73.490
1150.000 100.000 73.550
1151.000 100.000 73.420
1152.000 99.996 73.520
1153.000 100.000 73.460
1154.000 100.000 73.550
1155.000 99.998 73.470
1156.000 99.998 73.420
1157.000 99.998 73.550
1158.000 100.000 73.470
1159.000 99.994 73.510
1160.000 99.992 73.730
1161.000 100.000 73.730
1162.000 99.998 73.200
1163.000 99.996 73.450
1164.000 99.994 73.660
1165.000 99.996 73.660
1166.000 100.000 73.340
1167.000 99.998 73.520
1168.000 99.998 73.580
1169.000 99.994 73.490
1170.000 99.996 73.660
1171.000 99.996 73.510
1172.000 99.998 73.400
1173.000 99.996 73.640
1174.000 99.998 73.660
1175.000 99.998 73.480
1176.000 100.000 73.380
1177.000 99.998 73.310
1178.000 100.000 73.430
1179.000 99.998 73.550
1180.000 99.996 73.440
1181.000 99.998 73.510
1182.000 100.000 73.410
1183.000 100.000 73.470
1184.000 99.998 73.410
1185.000 99.998 73.500
1186.000 99.998 73.430
1187.000 99.992 73.480
1188.000 99.996 73.490
1189.000 100.000 73.530
1190.000 99.998 73.450
1191.000 100.000 73.390
1192.000 99.996 73.150
1193.000 100.000 73.280
1194.000 99.998 73.570
1195.000 99.998 73.270
1196.000 99.996 73.410
1197.000 100.000 73.320
1198.000 99.998 73.570
1199.000 99.996 73.490
1200.000 100.000 73.400
1201.000 99.998 73.380
1202.000 100.000 73.350
1203.000 99.998 73.480
1204.000 100.000 73.490
1205.000 99.998 73.350
1206.000 99.998 73.340
1207.000 100.000 73.370
1208.000 99.996 73.330
1209.000 99.996 73.570
1210.000 99.998 73.460
1211.000 99.998 73.140
1212.000 99.996 73.320
1213.000 99.996 73.450
1214.000 100.000 73.380
1215.000 100.000 73.410
1216.000 100.000 73.500
1217.000 99.998 73.510
1218.000 99.998 73.280
1219.000 100.000 73.720
1220.000 99.996 73.520
1221.000 100.000 73.350
1222.000 100.000 73.250
1223.000 99.998 73.360
1224.000 100.000 73.460
1225.000 99.998 73.590
1226.000 99.996 73.510
1227.000 100.000 73.500
1228.000 100.000 73.570
1229.000 100.000 73.430
1230.000 100.000 73.640
1231.000 99.998 73.630
1232.000 99.998 73.610
1233.000 100.000 73.550
1234.000 99.996 73.690
1235.000 99.996 73.640
1236.000 99.998 73.860
1237.000 99.996 73.400
1238.000 100.000 73.590
1239.000 99.998 73.520
1240.000 100.000 73.580
1241.000 99.998 73.560
1242.000 100.000 73.410
1243.000 99.998 73.590
1244.000 100.000 73.700
1245.000 100.000 73.770
1246.000 100.000 73.670
1247.000 100.000 73.750
1248.000 100.000 73.800
1249.000 100.000 73.770
1250.000 99.998 73.670
1251.000 99.998 73.850
1252.000 99.996 73.720
1253.000 99.998 73.780
1254.000 99.994 73.900
1255.000 99.998 73.650
1256.000 100.000 73.710
1257.000 100.000 73.710
1258.000 99.998 73.810
1259.000 99.994 73.670
1260.000 100.000 73.810
1261.000 100.000 73.820
1262.000 99.998 73.610
1263.000 100.000 73.440
1264.000 100.000 73.660
1265.000 100.000 73.550
1266.000 99.998 73.450
1267.000 99.996 73.540
1268.000 100.000 73.580
1269.000 99.998 73.620
1270.000 100.000 73.800
1271.000 100.000 73.530
1272.000 100.000 73.560
1273.000 100.000 73.570
1274.000 100.000 73.650
1275.000 100.000 73.550
1276.000 100.000 73.400
1277.000 100.000 73.460
1278.000 100.000 73.620
1279.000 99.998 73.610
1280.000 99.996 73.740
1281.000 100.000 73.610
1282.000 99.998 73.470
1283.000 99.998 73.530
1284.000 99.998 73.520
1285.000 100.000 73.500
1286.000 100.000 73.430
1287.000 100.000 73.000
1288.000 99.998 73.560
1289.000 99.998 73.530
1290.000 100.000 73.750
1291.000 99.996 73.620
1292.000 100.000 73.500
1293.000 100.000 73.580
1294.000 100.000 73.570
1295.000 99.998 73.890
1296.000 99.996 73.460
1297.000 100.000 73.630
1298.000 100.000 73.640
1299.000 100.000 73.380
1300.000 100.000 73.490
1301.000 100.000 73.620
1302.000 100.000 73.490
1303.000 99.998 73.510
1304.000 100.000 73.390
1305.000 99.998 73.360
1306.000 100.000 73.390
1307.000 100.000 73.270
1308.000 99.998 73.480
1309.000 99.998 73.570
1310.000 99.998 73.630
1311.000 100.000 73.540
1312.000 99.998 73.720
1313.000 99.998 73.570
1314.000 100.000 73.350
1315.000 100.000 73.530
1316.000 100.000 73.380
1317.000 100.000 73.460
1318.000 99.998 73.350
1319.000 100.000 73.730
1320.000 100.000 73.390
1321.000 99.998 73.290
1322.000 99.998 73.620
1323.000 100.000 73.880
1324.000 100.000 73.610
1325.000 100.000 73.550
1326.000 100.000 73.500
1327.000 99.998 73.240
1328.000 100.000 73.440
1329.000 100.000 73.560
1330.000 99.996 73.530
1331.000 100.000 73.450
1332.000 99.996 73.580
1333.000 100.000 73.530
1334.000 99.992 73.590
1335.000 99.994 73.660
1336.000 100.000 73.560
1337.000 100.000 73.570
1338.000 100.000 73.630
1339.000 100.000 73.650
1340.000 100.000 73.590
1341.000 100.000 73.640
1342.000 100.000 73.410
1343.000 100.000 73.390
1344.000 100.000 73.500
1345.000 100.000 73.620
1346.000 100.000 73.530
1347.000 100.000 73.890
1348.000 99.998 73.540
1349.000 100.000 73.640
1350.000 100.000 73.710
1351.000 100.000 73.710
1352.000 100.000 73.590
1353.000 100.000 74.020
1354.000 99.998 73.360
1355.000 99.998 73.660
1356.000 99.996 73.330
1357.000 100.000 73.620
1358.000 100.000 73.740
1359.000 99.998 73.530
1360.000 99.998 73.370
1361.000 100.000 73.410
1362.000 100.000 73.630
1363.000 100.000 73.680
1364.000 99.998 73.390
1365.000 100.000 73.660
1366.000 99.998 73.520
1367.000 100.000 73.540
1368.000 100.000 73.480
1369.000 99.998 73.330
1370.000 100.000 73.420
1371.000 100.000 73.320
1372.000 100.000 73.370
1373.000 100.000 73.620
1374.000 100.000 73.570
1375.000 100.000 73.450
1376.000 100.000 73.500
1377.000 100.000 73.570
1378.000 100.000 73.910
1379.000 100.000 73.510
1380.000 100.000 73.540
1381.000 100.000 73.420
1382.000 99.996 73.290
1383.000 99.998 73.440
1384.000 99.998 73.530
1385.000 99.998 73.560
1386.000 100.000 73.680
1387.000 100.000 73.610
1388.000 100.000 73.530
1389.000 99.994 73.630
1390.000 99.998 73.830
1391.000 100.000 73.670
1392.000 100.000 73.380
1393.000 100.000 73.570
1394.000 100.000 73.570
1395.000 99.998 73.440
1396.000 100.000 73.450
1397.000 100.000 73.660
1398.000 100.000 73.550
1399.000 100.000 73.490
1400.000 100.000 73.460
1401.000 100.000 73.710
1402.000 100.000 73.600
1403.000 99.998 73.620
1404.000 99.998 73.640
1405.000 100.000 73.630
1406.000 99.998 73.450
1407.000 99.998 73.350
1408.000 100.000 73.360
1409.000 100.000 73.380
1410.000 99.998 73.370
1411.000 100.000 73.560
1412.000 100.000 73.420
1413.000 100.000 73.480
1414.000 100.000 73.530
1415.000 100.000 73.570
1416.000 100.000 73.570
1417.000 100.000 73.500
1418.000 100.000 73.650
1419.000 100.000 73.540
1420.000 99.996 73.240
1421.000 100.000 73.470
1422.000 100.000 73.420
1423.000 100.000 73.560
1424.000 100.000 73.510
1425.000 100.000 73.570
1426.000 100.000 73.420
1427.000 100.000 73.400
1428.000 100.000 73.270
1429.000 100.000 73.400
1430.000 100.000 73.510
1431.000 100.000 73.520
1432.000 100.000 73.570
1433.000 100.000 73.520
1434.000 100.000 73.720
1435.000 100.000 73.650
1436.000 99.998 73.650
1437.000 99.998 73.630
1438.000 100.000 73.660
1439.000 100.000 73.610
1440.000 100.000 73.390
1441.000 100.000 73.480
1442.000 100.000 73.460
1443.000 100.000 73.490
1444.000 100.000 73.550
1445.000 100.000 73.570
1446.000 100.000 73.500
1447.000 99.996 73.420
1448.000 99.998 73.600
1449.000 100.000 73.670
1450.000 99.998 73.560
1451.000 100.000 73.560
1452.000 100.000 73.840
1453.000 100.000 73.680
1454.000 100.000 73.700
1455.000 100.000 73.580
1456.000 100.000 73.480
1457.000 99.998 73.740
1458.000 100.000 73.640
1459.000 100.000 73.410
1460.000 100.000 73.510
1461.000 100.000 73.680
1462.000 100.000 73.440
1463.000 100.000 73.690
1464.000 100.000 73.500
1465.000 99.998 73.560
1466.000 100.000 73.820
1467.000 100.000 73.620
1468.000 100.000 73.720
1469.000 100.000 73.670
1470.000 100.000 73.820
1471.000 99.998 73.470
1472.000 100.000 73.670
1473.000 100.000 73.620
1474.000 100.000 73.480
1475.000 99.998 73.410
1476.000 100.000 73.590
1477.000 100.000 73.570
1478.000 99.998 73.270
1479.000 100.000 73.600
1480.000 100.000 73.730
1481.000 100.000 73.530
1482.000 100.000 73.390
1483.000 100.000 73.610
1484.000 100.000 73.600
1485.000 100.000 73.660
1486.000 99.998 73.630
1487.000 100.000 73.640
1488.000 100.000 73.550
1489.000 99.998 73.420
1490.000 99.998 73.430
1491.000 100.000 73.540
1492.000 100.000 73.370
1493.000 100.000 73.590
1494.000 100.000 73.440
1495.000 100.000 73.360
1496.000 99.998 73.710
1497.000 100.000 73.470
1498.000 100.000 73.560
1499.000 100.000 73.630
1500.000 100.000 73.490
1501.000 100.000 73.690
1502.000 99.998 73.680
1503.000 100.000 73.800
1504.000 100.000 73.690
1505.000 100.000 73.500
1506.000 100.000 73.430
1507.000 100.000 73.730
1508.000 100.000 73.430
1509.000 100.000 73.270
1510.000 100.000 73.510
1511.000 99.998 73.720
1512.000 100.000 73.490
1513.000 99.998 73.590
1514.000 100.000 73.560
1515.000 100.000 73.550
1516.000 100.000 73.530
1517.000 99.998 73.350
1518.000 100.000 73.510
1519.000 100.000 73.560
1520.000 100.000 73.650
1521.000 100.000 73.640
1522.000 100.000 73.700
1523.000 100.000 73.700
1524.000 100.000 73.750
1525.000 100.000 73.760
1526.000 99.998 73.710
1527.000 100.000 73.560
1528.000 100.000 73.640
1529.000 99.998 73.800
1530.000 100.000 73.490
1531.000 100.000 73.570
1532.000 100.000 73.870
1533.000 100.000 73.640
1534.000 100.000 73.480
1535.000 99.998 73.510
1536.000 100.000 73.700
1537.000 100.000 73.640
1538.000 100.000 73.620
1539.000 99.998 73.520
1540.000 100.000 73.890
1541.000 99.998 73.490
1542.000 100.000 73.550
1543.000 99.998 73.640
1544.000 99.998 73.820
1545.000 100.000 73.520
1546.000 100.000 73.660
1547.000 99.998 73.540
1548.000 99.998 73.540
1549.000 100.000 73.650
1550.000 100.000 73.460
1551.000 100.000 73.360
1552.000 99.998 73.650
1553.000 100.000 73.720
1554.000 100.000 73.750
1555.000 100.000 73.820
1556.000 100.000 73.690
1557.000 100.000 73.490
1558.000 100.000 73.570
1559.000 100.000 73.800
1560.000 100.000 73.490
1561.000 100.000 73.570
1562.000 100.000 73.540
1563.000 100.000 73.400
1564.000 99.998 73.660
1565.000 100.000 73.470
1566.000 100.000 73.500
1567.000 100.000 73.640
1568.000 100.000 73.510
1569.000 100.000 73.560
1570.000 100.000 73.690
1571.000 100.000 73.850
1572.000 99.998 73.730
1573.000 100.000 73.710
1574.000 100.000 73.650
1575.000 100.000 73.640
1576.000 100.000 73.460
1577.000 100.000 73.610
1578.000 100.000 73.590
1579.000 100.000 73.510
1580.000 100.000 73.590
1581.000 100.000 73.410
1582.000 100.000 73.490
1583.000 99.996 73.510
1584.000 100.000 73.500
1585.000 100.000 73.510
1586.000 100.000 73.360
1587.000 100.000 73.440
1588.000 100.000 73.390
1589.000 100.000 73.580
1590.000 100.000 73.480
1591.000 100.000 73.570
1592.000 100.000 73.290
1593.000 100.000 73.370
1594.000 100.000 73.550
1595.000 100.000 73.560
1596.000 100.000 73.690
1597.000 99.996 73.370
1598.000 100.000 73.350
1599.000 100.000 73.740
1600.000 100.000 73.670
1601.000 100.000 73.460
1602.000 100.000 73.320
1603.000 100.000 73.270
1604.000 100.000 73.580
1605.000 99.998 73.560
1606.000 100.000 73.450
1607.000 100.000 73.400
1608.000 100.000 73.590
1609.000 100.000 73.540
1610.000 100.000 73.400
1611.000 100.000 73.550
1612.000 100.000 73.620
1613.000 100.000 73.560
1614.000 100.000 73.630
1615.000 100.000 73.860
1616.000 99.998 73.530
1617.000 100.000 73.490
1618.000 100.000 73.410
1619.000 100.000 73.590
1620.000 100.000 73.510
1621.000 100.000 73.570
1622.000 100.000 73.600
1623.000 100.000 73.370
1624.000 100.000 73.490
1625.000 99.998 73.530
1626.000 100.000 73.540
1627.000 100.000 73.700
1628.000 99.998 73.450
1629.000 100.000 73.460
1630.000 100.000 73.660
1631.000 100.000 73.580
1632.000 100.000 73.710
1633.000 99.998 73.770
1634.000 100.000 73.800
1635.000 100.000 73.620
1636.000 100.000 73.680
1637.000 100.000 73.770
1638.000 100.000 73.710
1639.000 100.000 73.800
1640.000 99.998 73.720
1641.000 100.000 73.810
1642.000 100.000 73.690
1643.000 100.000 73.850
1644.000 100.000 74.050
1645.000 99.998 73.710
1646.000 100.000 73.890
1647.000 99.998 73.660
1648.000 100.000 74.050
1649.000 100.000 73.950
1650.000 100.000 73.710
1651.000 100.000 73.760
1652.000 100.000 73.800
1653.000 100.000 73.850
1654.000 100.000 73.570
1655.000 100.000 73.600
1656.000 100.000 73.790
1657.000 100.000 73.640
1658.000 100.000 73.680
1659.000 99.998 73.460
1660.000 100.000 73.650
1661.000 100.000 73.940
1662.000 100.000 73.590
1663.000 100.000 73.400
1664.000 100.000 73.670
1665.000 100.000 73.490
1666.000 100.000 73.560
1667.000 100.000 73.380
1668.000 100.000 73.640
1669.000 100.000 73.810
1670.000 100.000 73.620
1671.000 100.000 73.740
1672.000 100.000 73.460
1673.000 100.000 73.750
1674.000 100.000 73.400
1675.000 99.998 73.430
1676.000 100.000 73.520
1677.000 100.000 73.810
1678.000 100.000 73.520
1679.000 99.998 73.540
1680.000 100.000 73.760
1681.000 100.000 73.450
1682.000 99.998 73.540
1683.000 99.998 73.390
1684.000 100.000 73.470
1685.000 100.000 73.620
1686.000 100.000 73.590
1687.000 100.000 73.660
1688.000 100.000 73.420
1689.000 100.000 73.350
1690.000 100.000 73.580
1691.000 100.000 73.520
1692.000 100.000 73.530
1693.000 100.000 73.550
1694.000 100.000 73.710
1695.000 100.000 73.630
1696.000 100.000 73.680
1697.000 100.000 73.660
1698.000 100.000 73.490
1699.000 100.000 73.820
1700.000 100.000 73.560
1701.000 100.000 73.820
1702.000 100.000 73.650
1703.000 99.998 73.660
1704.000 100.000 73.620
1705.000 100.000 73.410
1706.000 100.000 73.550
1707.000 100.000 73.570
1708.000 99.998 73.630
1709.000 100.000 73.640
1710.000 100.000 73.570
1711.000 100.000 73.590
1712.000 100.000 73.700
1713.000 99.998 73.640
1714.000 99.998 73.720
1715.000 100.000 73.530
1716.000 100.000 73.670
1717.000 100.000 73.610
1718.000 100.000 73.400
1719.000 100.000 73.460
1720.000 100.000 73.640
1721.000 100.000 73.320
1722.000 100.000 73.610
1723.000 100.000 73.650
1724.000 100.000 73.570
1725.000 100.000 73.430
1726.000 100.000 73.620
1727.000 100.000 73.540
1728.000 100.000 73.470
1729.000 100.000 73.550
1730.000 100.000 73.600
1731.000 100.000 73.580
1732.000 100.000 73.860
1733.000 100.000 73.800
1734.000 99.998 73.540
1735.000 100.000 73.680
1736.000 100.000 73.610
1737.000 100.000 73.470
1738.000 100.000 73.740
1739.000 100.000 73.640
1740.000 100.000 73.640
1741.000 100.000 73.680
1742.000 100.000 73.410
1743.000 100.000 73.520
1744.000 99.998 73.840
1745.000 100.000 73.390
1746.000 100.000 73.430
1747.000 100.000 73.660
1748.000 100.000 73.580
1749.000 100.000 73.540
1750.000 100.000 73.670
1751.000 99.998 73.730
1752.000 100.000 73.770
1753.000 100.000 73.780
1754.000 99.998 73.660
1755.000 100.000 73.600
1756.000 100.000 73.700
1757.000 100.000 73.910
1758.000 100.000 73.670
1759.000 100.000 73.500
1760.000 100.000 73.640
1761.000 100.000 73.770
1762.000 100.000 73.480
1763.000 100.000 73.710
1764.000 100.000 73.650
1765.000 100.000 73.630
1766.000 100.000 73.660
1767.000 100.000 73.650
1768.000 100.000 73.670
1769.000 100.000 73.490
1770.000 100.000 73.620
1771.000 100.000 73.550
1772.000 100.000 73.710
1773.000 100.000 73.560
1774.000 100.000 73.800
1775.000 100.000 73.550
1776.000 100.000 73.590
1777.000 100.000 73.530
1778.000 100.000 73.660
1779.000 100.000 73.460
1780.000 100.000 73.600
1781.000 100.000 73.580
1782.000 100.000 73.820
1783.000 100.000 73.480
1784.000 100.000 73.490
1785.000 100.000 73.630
1786.000 100.000 73.630
1787.000 100.000 73.590
1788.000 100.000 73.440
1789.000 100.000 73.610
1790.000 100.000 73.770
1791.000 100.000 73.910
1792.000 100.000 73.510
1793.000 100.000 73.510
1794.000 100.000 73.740
1795.000 100.000 73.540
1796.000 100.000 73.560
1797.000 100.000 73.670
1798.000 100.000 73.400
1799.000 100.000 73.660
1800.000 100.000 73.410
1801.000 100.000 73.600
1802.000 100.000 73.670
1803.000 100.000 73.630
1804.000 100.000 73.610
1805.000 100.000 73.930
1806.000 100.000 73.530
1807.000 100.000 73.700
1808.000 100.000 73.490
1809.000 100.000 73.800
1810.000 100.000 73.700
1811.000 100.000 73.420
1812.000 100.000 73.750
1813.000 100.000 73.560
1814.000 100.000 73.680
1815.000 100.000 73.430
1816.000 100.000 73.390
1817.000 100.000 73.530
1818.000 100.000 73.630
1819.000 100.000 73.430
1820.000 100.000 73.550
1821.000 99.998 73.660
1822.000 100.000 73.550
1823.000 100.000 73.750
1824.000 100.000 73.670
1825.000 100.000 73.530
1826.000 100.000 73.910
1827.000 100.000 73.630
1828.000 100.000 73.490
1829.000 100.000 73.660
1830.000 100.000 73.860
1831.000 100.000 73.570
1832.000 100.000 73.640
1833.000 100.000 73.620
1834.000 100.000 73.640
1835.000 100.000 73.660
1836.000 100.000 73.530
1837.000 100.000 73.480
1838.000 100.000 73.510
1839.000 100.000 73.650
1840.000 100.000 73.580
1841.000 100.000 73.480
1842.000 100.000 73.410
1843.000 100.000 73.530
1844.000 99.998 73.650
1845.000 100.000 73.640
1846.000 100.000 73.740
1847.000 100.000 73.710
1848.000 100.000 73.800
1849.000 100.000 73.740
1850.000 100.000 73.570
1851.000 100.000 73.780
1852.000 100.000 73.780
1853.000 100.000 73.600
1854.000 100.000 73.810
1855.000 100.000 73.620
1856.000 100.000 73.870
1857.000 100.000 73.860
1858.000 100.000 73.740
1859.000 100.000 73.640
1860.000 100.000 73.900
1861.000 100.000 73.840
1862.000 100.000 73.830
1863.000 100.000 73.770
1864.000 100.000 73.740
1865.000 100.000 73.680
1866.000 100.000 73.760
1867.000 100.000 73.840
1868.000 100.000 73.650
1869.000 100.000 73.510
1870.000 100.000 73.750
1871.000 100.000 73.770
1872.000 100.000 73.900
1873.000 100.000 73.820
1874.000 100.000 73.410
1875.000 100.000 73.570
1876.000 100.000 73.570
1877.000 99.998 73.400
1878.000 100.000 73.720
1879.000 100.000 73.750
1880.000 100.000 73.680
1881.000 100.000 73.720
1882.000 100.000 73.760
1883.000 100.000 73.740
1884.000 100.000 73.720
1885.000 100.000 73.730
1886.000 100.000 73.740
1887.000 100.000 73.680
1888.000 100.000 73.690
1889.000 100.000 73.730
1890.000 100.000 73.900
1891.000 100.000 73.580
1892.000 100.000 73.610
1893.000 100.000 73.480
1894.000 100.000 73.890
1895.000 100.000 73.750
1896.000 100.000 73.600
1897.000 100.000 73.860
1898.000 100.000 73.630
1899.000 99.998 73.730
1900.000 100.000 73.660
1901.000 100.000 73.850
1902.000 100.000 73.740
1903.000 100.000 73.800
1904.000 100.000 73.700
1905.000 100.000 73.600
1906.000 100.000 73.520
1907.000 100.000 73.630
1908.000 100.000 73.560
1909.000 100.000 73.650
1910.000 100.000 73.750
1911.000 100.000 73.490
1912.000 100.000 73.460
1913.000 100.000 73.630
1914.000 100.000 73.720
1915.000 100.000 73.770
1916.000 100.000 73.760
1917.000 100.000 73.630
1918.000 100.000 73.460
1919.000 100.000 73.770
1920.000 100.000 73.760
1921.000 100.000 73.750
1922.000 100.000 73.700
1923.000 100.000 73.730
1924.000 100.000 73.490
1925.000 100.000 73.600
1926.000 100.000 73.660
1927.000 100.000 73.770
1928.000 100.000 73.770
1929.000 100.000 73.650
1930.000 100.000 73.630
1931.000 100.000 73.610
1932.000 100.000 73.720
1933.000 100.000 73.790
1934.000 100.000 73.770
1935.000 100.000 73.660
1936.000 100.000 73.670
1937.000 100.000 73.650
1938.000 99.998 73.650
1939.000 100.000 73.660
1940.000 100.000 73.740
1941.000 100.000 73.710
1942.000 100.000 73.790
1943.000 100.000 73.740
1944.000 100.000 73.430
1945.000 100.000 73.650
1946.000 100.000 73.660
1947.000 100.000 73.540
1948.000 100.000 73.860
1949.000 100.000 73.760
1950.000 100.000 73.740
1951.000 100.000 73.650
1952.000 100.000 73.880
1953.000 100.000 73.750
1954.000 100.000 73.670
1955.000 100.000 73.690
1956.000 100.000 73.720
1957.000 100.000 73.720
1958.000 100.000 73.610
1959.000 100.000 73.800
1960.000 100.000 73.810
1961.000 100.000 73.660
1962.000 100.000 73.590
1963.000 100.000 73.750
1964.000 100.000 73.840
1965.000 100.000 73.890
1966.000 100.000 73.750
1967.000 100.000 73.690
1968.000 100.000 73.700
1969.000 100.000 73.650
1970.000 100.000 73.600
1971.000 100.000 73.610
1972.000 100.000 73.560
1973.000 100.000 73.830
1974.000 100.000 73.620
1975.000 100.000 73.740
1976.000 100.000 73.800
1977.000 100.000 73.670
1978.000 100.000 73.790
1979.000 100.000 73.680
1980.000 100.000 73.770
1981.000 100.000 73.930
1982.000 100.000 73.670
1983.000 100.000 73.780
1984.000 100.000 73.770
1985.000 100.000 73.730
1986.000 100.000 73.640
1987.000 100.000 73.650
1988.000 100.000 73.600
1989.000 100.000 73.610
1990.000 100.000 73.730
1991.000 100.000 73.500
1992.000 100.000 73.640
1993.000 100.000 73.860
1994.000 100.000 73.830
1995.000 100.000 73.630
1996.000 100.000 73.730
1997.000 100.000 73.680
1998.000 100.000 73.820
1999.000 100.000 73.830
2000.000 100.000 73.600
2001.000 100.000 73.760
2002.000 100.000 73.770
2003.000 100.000 73.930
2004.000 100.000 73.530
2005.000 100.000 73.750
2006.000 100.000 73.630
2007.000 100.000 73.540
2008.000 100.000 73.680
2009.000 100.000 73.950
2010.000 100.000 73.680
2011.000 100.000 73.440
2012.000 100.000 73.770
2013.000 100.000 73.670
2014.000 100.000 73.850
2015.000 100.000 73.720
2016.000 100.000 73.750
2017.000 100.000 73.660
2018.000 100.000 73.760
2019.000 100.000 73.830
2020.000 100.000 73.830
2021.000 100.000 73.750
2022.000 100.000 73.780
2023.000 100.000 73.800
2024.000 100.000 73.790
2025.000 100.000 73.730
2026.000 100.000 73.710
2027.000 100.000 73.830
2028.000 100.000 73.550
2029.000 100.000 73.690
2030.000 100.000 73.810
2031.000 100.000 73.550
2032.000 100.000 73.510
2033.000 100.000 73.630
2034.000 100.000 73.720
2035.000 100.000 73.590
2036.000 100.000 73.630
2037.000 100.000 73.640
2038.000 100.000 73.680
2039.000 100.000 73.770
2040.000 100.000 73.850
2041.000 100.000 73.870
2042.000 100.000 73.690
2043.000 100.000 73.820
2044.000 100.000 73.830
2045.000 100.000 73.730
2046.000 100.000 73.790
2047.000 100.000 73.840
2048.000 99.998 73.820
2049.000 100.000 73.720
2050.000 100.000 73.870
2051.000 100.000 73.800
2052.000 100.000 73.780
2053.000 100.000 73.770
2054.000 100.000 73.610
2055.000 100.000 73.840
2056.000 100.000 73.730
2057.000 100.000 73.760
2058.000 100.000 73.680
2059.000 100.000 73.500
2060.000 100.000 73.660
2061.000 100.000 73.840
2062.000 100.000 73.780
2063.000 100.000 73.670
2064.000 100.000 73.820
2065.000 100.000 73.920
2066.000 100.000 73.670
2067.000 100.000 73.730
2068.000 100.000 73.780
2069.000 100.000 73.620
2070.000 100.000 73.760
2071.000 100.000 73.550
2072.000 100.000 73.490
2073.000 100.000 73.770
2074.000 100.000 73.590
2075.000 100.000 73.770
2076.000 100.000 73.820
2077.000 100.000 73.700
2078.000 100.000 73.510
2079.000 100.000 73.770
2080.000 100.000 73.590
2081.000 100.000 73.630
2082.000 100.000 73.740
2083.000 100.000 73.730
2084.000 100.000 73.710
2085.000 100.000 73.750
2086.000 99.998 73.800
2087.000 100.000 73.840
2088.000 100.000 73.760
2089.000 100.000 73.730
2090.000 100.000 73.720
2091.000 100.000 73.860
2092.000 100.000 73.830
2093.000 100.000 73.810
2094.000 100.000 73.780
2095.000 100.000 73.710
2096.000 100.000 73.880
2097.000 100.000 73.660
2098.000 100.000 73.750
2099.000 100.000 73.790
2100.000 100.000 73.690
2101.000 100.000 73.910
2102.000 100.000 73.600
2103.000 100.000 73.690
2104.000 100.000 73.660
2105.000 100.000 73.710
2106.000 100.000 73.930
2107.000 100.000 73.730
2108.000 100.000 73.780
2109.000 100.000 73.760
2110.000 100.000 73.750
2111.000 100.000 73.640
2112.000 100.000 73.680
2113.000 100.000 73.930
2114.000 100.000 73.680
2115.000 100.000 73.770
2116.000 100.000 73.570
2117.000 100.000 73.810
2118.000 100.000 73.530
2119.000 100.000 73.770
2120.000 100.000 73.710
2121.000 100.000 73.750
2122.000 100.000 73.630
2123.000 100.000 73.870
2124.000 100.000 73.840
2125.000 100.000 73.710
2126.000 100.000 73.810
2127.000 100.000 73.740
2128.000 100.000 73.670
2129.000 100.000 73.730
2130.000 100.000 73.940
2131.000 100.000 73.960
2132.000 100.000 73.690
2133.000 100.000 73.860
2134.000 100.000 73.620
2135.000 100.000 73.770
2136.000 100.000 73.860
2137.000 100.000 73.650
2138.000 100.000 73.770
2139.000 100.000 73.690
2140.000 100.000 73.730
2141.000 100.000 73.770
2142.000 100.000 73.710
2143.000 100.000 74.030
2144.000 100.000 73.850
2145.000 100.000 73.970
2146.000 100.000 73.760
2147.000 100.000 73.790
2148.000 100.000 73.860
2149.000 100.000 73.940
2150.000 100.000 73.900
2151.000 100.000 73.890
2152.000 100.000 73.920
2153.000 100.000 73.980
2154.000 100.000 73.630
2155.000 100.000 73.800
2156.000 100.000 73.840
2157.000 100.000 73.760
2158.000 100.000 73.800
2159.000 100.000 73.710
2160.000 100.000 73.720
2161.000 100.000 73.890
2162.000 100.000 73.710
2163.000 100.000 73.910
2164.000 100.000 73.900
2165.000 100.000 73.730
2166.000 100.000 73.810
2167.000 100.000 73.750
2168.000 100.000 73.690
2169.000 100.000 73.820
2170.000 100.000 73.920
2171.000 100.000 73.940
2172.000 100.000 73.770
2173.000 100.000 73.840
2174.000 100.000 73.930
2175.000 100.000 73.830
2176.000 100.000 73.910
2177.000 100.000 73.810
2178.000 100.000 73.910
2179.000 100.000 73.890
2180.000 100.000 73.760
2181.000 100.000 73.850
2182.000 100.000 73.770
2183.000 100.000 73.750
2184.000 100.000 73.730
2185.000 100.000 73.740
2186.000 100.000 73.820
2187.000 100.000 73.820
2188.000 100.000 73.870
2189.000 100.000 73.860
2190.000 100.000 73.790
2191.000 100.000 73.560
2192.000 100.000 73.840
2193.000 100.000 73.880
2194.000 100.000 73.760
2195.000 100.000 73.630
2196.000 100.000 73.800
2197.000 100.000 73.720
2198.000 100.000 73.910
2199.000 100.000 73.630
2200.000 100.000 73.660
2201.000 100.000 73.640
2202.000 100.000 73.660
2203.000 100.000 73.490
2204.000 100.000 73.590
2205.000 100.000 73.620
2206.000 100.000 73.740
2207.000 100.000 73.750
2208.000 100.000 73.850
2209.000 100.000 73.710
2210.000 100.000 73.600
2211.000 100.000 73.610
2212.000 100.000 73.600
2213.000 100.000 73.680
2214.000 100.000 73.760
2215.000 100.000 73.690
2216.000 100.000 73.810
2217.000 100.000 73.750
2218.000 100.000 73.640
2219.000 100.000 73.680
2220.000 100.000 73.710
2221.000 100.000 73.720
2222.000 100.000 73.640
2223.000 100.000 73.620
2224.000 100.000 73.550
2225.000 100.000 73.680
2226.000 100.000 73.730
2227.000 100.000 73.630
2228.000 100.000 73.780
2229.000 100.000 73.520
2230.000 100.000 73.720
2231.000 100.000 73.740
2232.000 100.000 73.780
2233.000 100.000 73.730
2234.000 100.000 73.600
2235.000 100.000 73.780
2236.000 100.000 73.790
2237.000 100.000 73.930
2238.000 100.000 73.800
2239.000 100.000 73.920
2240.000 100.000 73.580
2241.000 100.000 73.760
2242.000 100.000 73.750
2243.000 100.000 73.730
2244.000 100.000 73.800
2245.000 100.000 73.900
2246.000 100.000 73.700
2247.000 100.000 73.940
2248.000 100.000 73.780
2249.000 100.000 73.530
2250.000 100.000 73.560
2251.000 100.000 73.660
2252.000 100.000 73.690
2253.000 100.000 73.730
2254.000 100.000 73.480
2255.000 100.000 73.670
2256.000 100.000 73.840
2257.000 100.000 73.620
2258.000 100.000 73.730
2259.000 100.000 73.810
2260.000 100.000 73.650
2261.000 100.000 73.660
2262.000 100.000 73.700
2263.000 100.000 73.690
2264.000 100.000 73.760
2265.000 100.000 73.730
2266.000 100.000 73.750
2267.000 100.000 73.710
2268.000 100.000 73.510
2269.000 100.000 73.670
2270.000 100.000 73.720
2271.000 100.000 73.560
2272.000 100.000 73.840
2273.000 100.000 73.590
2274.000 100.000 73.700
2275.000 100.000 73.700
2276.000 100.000 73.660
2277.000 100.000 73.620
2278.000 100.000 73.630
2279.000 100.000 73.600
2280.000 100.000 73.680
2281.000 100.000 73.730
2282.000 100.000 73.840
2283.000 100.000 73.810
2284.000 100.000 73.740
2285.000 100.000 73.700
2286.000 100.000 73.580
2287.000 100.000 73.570
2288.000 100.000 73.570
2289.000 100.000 73.630
2290.000 100.000 73.420
2291.000 100.000 73.540
2292.000 100.000 73.630
2293.000 100.000 73.590
2294.000 100.000 73.700
2295.000 100.000 73.380
2296.000 100.000 73.700
2297.000 100.000 73.770
2298.000 100.000 73.750
2299.000 100.000 73.710
2300.000 100.000 73.670
2301.000 100.000 73.670
2302.000 100.000 73.560
2303.000 100.000 73.600
2304.000 100.000 73.670
2305.000 100.000 73.710
2306.000 100.000 73.730
2307.000 100.000 73.760
2308.000 100.000 73.740
2309.000 100.000 73.570
2310.000 100.000 73.490
2311.000 100.000 73.460
2312.000 100.000 73.480
2313.000 100.000 73.640
2314.000 100.000 73.500
2315.000 100.000 73.550
2316.000 100.000 73.480
2317.000 100.000 73.710
2318.000 100.000 73.590
2319.000 100.000 73.700
2320.000 100.000 73.660
2321.000 100.000 73.720
2322.000 100.000 73.620
2323.000 100.000 73.610
2324.000 100.000 73.500
2325.000 100.000 73.710
2326.000 100.000 73.510
2327.000 100.000 73.590
2328.000 100.000 73.670
2329.000 100.000 73.640
2330.000 100.000 73.620
2331.000 100.000 73.540
2332.000 100.000 73.580
2333.000 100.000 73.420
2334.000 100.000 73.440
2335.000 100.000 73.470
2336.000 100.000 73.490
2337.000 100.000 73.500
2338.000 100.000 73.420
2339.000 100.000 73.590
2340.000 100.000 73.380
2341.000 100.000 73.430
2342.000 100.000 73.510
2343.000 100.000 73.480
2344.000 100.000 73.680
2345.000 100.000 73.670
2346.000 100.000 73.560
2347.000 100.000 73.710
2348.000 100.000 73.650
2349.000 100.000 73.640
2350.000 100.000 73.490
2351.000 100.000 73.640
2352.000 100.000 73.770
2353.000 100.000 73.730
2354.000 100.000 73.900
2355.000 100.000 73.500
2356.000 100.000 73.620
2357.000 100.000 73.790
2358.000 100.000 73.530
2359.000 100.000 73.710
2360.000 100.000 73.800
2361.000 100.000 73.640
2362.000 100.000 73.710
2363.000 100.000 73.730
2364.000 100.000 73.870
2365.000 100.000 73.850
2366.000 100.000 73.870
2367.000 100.000 73.670
2368.000 100.000 73.700
2369.000 100.000 73.550
2370.000 100.000 73.590
2371.000 100.000 73.720
2372.000 100.000 73.770
2373.000 100.000 73.730
2374.000 100.000 73.630
2375.000 100.000 73.750
2376.000 100.000 73.550
2377.000 100.000 73.630
2378.000 100.000 73.630
2379.000 100.000 73.490
2380.000 100.000 73.580
2381.000 100.000 73.800
2382.000 100.000 73.710
2383.000 100.000 73.730
2384.000 100.000 73.630
2385.000 100.000 73.620
2386.000 100.000 73.680
2387.000 100.000 73.630
2388.000 100.000 73.490
2389.000 100.000 73.720
2390.000 100.000 73.600
2391.000 100.000 73.700
2392.000 100.000 73.830
2393.000 100.000 73.500
2394.000 100.000 73.600
2395.000 100.000 73.710
2396.000 100.000 73.630
2397.000 100.000 73.520
2398.000 100.000 73.640
2399.000 100.000 73.620
2400.000 100.000 73.610
2401.000 100.000 73.620
2402.000 100.000 73.600
2403.000 100.000 73.770
2404.000 100.000 73.590
2405.000 100.000 73.550
2406.000 100.000 73.590
2407.000 100.000 73.680
2408.000 100.000 73.700
2409.000 100.000 73.660
2410.000 100.000 73.790
2411.000 100.000 73.740
2412.000 100.000 73.810
2413.000 100.000 73.740
2414.000 100.000 73.630
2415.000 100.000 73.800
2416.000 100.000 73.670
2417.000 100.000 73.510
2418.000 100.000 73.700
2419.000 100.000 73.620
2420.000 100.000 73.610
2421.000 100.000 73.740
2422.000 100.000 73.770
2423.000 99.998 73.600
2424.000 100.000 73.760
2425.000 100.000 73.820
2426.000 100.000 73.690
2427.000 100.000 73.590
2428.000 100.000 73.720
2429.000 100.000 73.700
2430.000 100.000 73.830
2431.000 100.000 73.780
2432.000 100.000 73.650
2433.000 100.000 73.600
2434.000 100.000 73.570
2435.000 100.000 73.690
2436.000 100.000 73.760
2437.000 100.000 73.660
2438.000 100.000 73.760
2439.000 100.000 73.840
2440.000 100.000 73.810
2441.000 100.000 73.830
2442.000 100.000 73.810
2443.000 100.000 73.900
2444.000 100.000 73.780
2445.000 100.000 73.770
2446.000 100.000 73.890
2447.000 100.000 73.720
2448.000 100.000 73.860
2449.000 100.000 73.610
2450.000 100.000 73.850
2451.000 100.000 73.790
2452.000 100.000 73.680
2453.000 100.000 73.580
2454.000 100.000 73.690
2455.000 100.000 73.600
2456.000 100.000 73.820
2457.000 100.000 73.880
2458.000 100.000 73.610
2459.000 100.000 73.690
2460.000 100.000 73.600
2461.000 100.000 73.780
2462.000 100.000 73.760
2463.000 100.000 73.620
2464.000 100.000 73.770
2465.000 100.000 73.830
2466.000 100.000 73.800
2467.000 100.000 73.660
2468.000 100.000 73.790
2469.000 100.000 73.880
2470.000 100.000 73.710
2471.000 100.000 73.700
2472.000 100.000 73.570
2473.000 100.000 73.540
2474.000 100.000 73.630
2475.000 100.000 73.520
2476.000 100.000 73.600
2477.000 100.000 73.700
2478.000 100.000 73.820
2479.000 100.000 73.810
2480.000 100.000 73.880
2481.000 100.000 73.720
2482.000 100.000 73.620
2483.000 100.000 73.680
2484.000 100.000 73.810
2485.000 100.000 73.720
2486.000 100.000 73.700
2487.000 100.000 73.660
2488.000 100.000 73.830
2489.000 100.000 73.860
2490.000 100.000 73.780
2491.000 100.000 73.890
2492.000 100.000 73.700
2493.000 100.000 73.800
2494.000 100.000 73.660
2495.000 100.000 73.410
2496.000 100.000 73.570
2497.000 100.000 73.810
2498.000 100.000 73.700
2499.000 100.000 73.770
2500.000 100.000 73.540
2501.000 100.000 73.770
2502.000 100.000 73.710
2503.000 100.000 73.630
2504.000 100.000 73.710
2505.000 100.000 73.710
2506.000 100.000 73.640
2507.000 100.000 73.560
2508.000 100.000 73.630
2509.000 100.000 73.560
2510.000 100.000 73.630
2511.000 100.000 73.500
2512.000 100.000 73.570
2513.000 100.000 73.800
2514.000 100.000 73.650
2515.000 100.000 73.630
2516.000 100.000 73.520
2517.000 100.000 73.610
2518.000 100.000 73.560
2519.000 100.000 73.450
2520.000 100.000 73.560
2521.000 100.000 73.670
2522.000 100.000 73.530
2523.000 100.000 73.590
2524.000 100.000 73.650
2525.000 100.000 73.540
2526.000 100.000 73.700
2527.000 100.000 73.620
2528.000 100.000 73.700
2529.000 100.000 73.700
2530.000 100.000 73.630
2531.000 100.000 73.520
2532.000 100.000 73.660
2533.000 100.000 73.700
2534.000 100.000 73.690
2535.000 100.000 73.800
2536.000 100.000 73.670
2537.000 100.000 73.530
2538.000 100.000 73.450
2539.000 100.000 73.530
2540.000 100.000 73.680
2541.000 100.000 73.630
2542.000 100.000 73.650
2543.000 100.000 73.540
2544.000 100.000 73.550
2545.000 100.000 73.450
2546.000 100.000 73.590
2547.000 100.000 73.640
2548.000 100.000 73.720
2549.000 100.000 73.680
2550.000 100.000 73.740
2551.000 100.000 73.560
2552.000 100.000 73.700
2553.000 100.000 73.740
2554.000 100.000 73.670
2555.000 100.000 73.730
2556.000 100.000 73.720
2557.000 100.000 73.590
2558.000 100.000 73.820
2559.000 100.000 73.570
2560.000 100.000 73.790
2561.000 100.000 73.700
2562.000 100.000 73.600
2563.000 100.000 73.630
2564.000 100.000 73.880
2565.000 100.000 73.720
2566.000 100.000 73.570
2567.000 100.000 73.650
2568.000 100.000 73.630
2569.000 100.000 73.720
2570.000 100.000 73.760
2571.000 100.000 73.590
2572.000 100.000 73.810
2573.000 100.000 73.690
2574.000 100.000 73.740
2575.000 100.000 73.740
2576.000 100.000 73.740
2577.000 100.000 73.710
2578.000 100.000 73.600
2579.000 100.000 73.810
2580.000 100.000 73.680
2581.000 100.000 73.590
2582.000 100.000 73.710
2583.000 100.000 73.700
2584.000 100.000 73.570
2585.000 100.000 73.590
2586.000 100.000 73.680
2587.000 100.000 73.870
2588.000 100.000 73.690
2589.000 100.000 73.700
2590.000 100.000 73.900
2591.000 100.000 73.880
2592.000 100.000 73.680
2593.000 100.000 73.730
2594.000 100.000 73.560
2595.000 100.000 73.580
2596.000 100.000 73.610
2597.000 100.000 73.780
2598.000 100.000 73.620
2599.000 100.000 73.610
2600.000 100.000 73.630
2601.000 100.000 73.570
2602.000 100.000 73.750
2603.000 100.000 73.580
2604.000 100.000 73.730
2605.000 100.000 73.950
2606.000 100.000 73.630
2607.000 100.000 73.740
2608.000 100.000 73.900
2609.000 100.000 73.590
2610.000 100.000 73.480
2611.000 100.000 73.660
2612.000 100.000 73.650
2613.000 100.000 73.600
2614.000 100.000 73.620
2615.000 100.000 73.730
2616.000 100.000 73.710
2617.000 100.000 73.650
2618.000 100.000 73.710
2619.000 100.000 73.770
2620.000 100.000 73.620
2621.000 100.000 73.710
2622.000 100.000 73.750
2623.000 100.000 73.610
2624.000 100.000 73.570
2625.000 100.000 73.690
2626.000 100.000 73.780
2627.000 100.000 73.730
2628.000 100.000 73.680
2629.000 100.000 73.820
2630.000 100.000 73.740
2631.000 100.000 73.650
2632.000 100.000 73.650
2633.000 100.000 73.690
2634.000 100.000 73.810
2635.000 100.000 73.730
2636.000 100.000 73.780
2637.000 100.000 73.720
2638.000 100.000 73.630
2639.000 100.000 73.710
2640.000 100.000 73.800
2641.000 100.000 73.930
2642.000 100.000 73.710
2643.000 100.000 73.650
2644.000 100.000 73.900
2645.000 100.000 73.760
2646.000 100.000 73.800
2647.000 100.000 73.760
2648.000 100.000 73.760
2649.000 100.000 73.720
2650.000 100.000 73.680
2651.000 100.000 73.830
2652.000 100.000 73.870
2653.000 100.000 73.790
2654.000 100.000 73.760
2655.000 100.000 73.710
2656.000 100.000 73.810
2657.000 100.000 73.690
2658.000 100.000 73.770
2659.000 100.000 73.550
2660.000 100.000 73.760
2661.000 100.000 73.770
2662.000 100.000 73.950
2663.000 100.000 73.590
2664.000 100.000 73.490
2665.000 100.000 73.570
2666.000 100.000 73.750
2667.000 100.000 73.620
2668.000 100.000 73.600
2669.000 100.000 73.720
2670.000 100.000 73.690
2671.000 100.000 73.580
2672.000 100.000 73.770
2673.000 100.000 73.390
2674.000 100.000 73.700
2675.000 100.000 73.720
2676.000 100.000 73.820
2677.000 100.000 73.740
2678.000 100.000 73.600
2679.000 100.000 73.600
2680.000 100.000 73.750
2681.000 100.000 73.750
2682.000 100.000 73.740
2683.000 100.000 73.740
2684.000 100.000 73.780
2685.000 100.000 73.780
2686.000 100.000 73.790
2687.000 100.000 73.720
2688.000 100.000 73.800
2689.000 100.000 73.710
2690.000 100.000 73.820
2691.000 100.000 73.710
2692.000 100.000 73.680
2693.000 100.000 73.680
2694.000 100.000 73.720
2695.000 100.000 73.790
2696.000 100.000 73.950
2697.000 100.000 73.820
2698.000 100.000 73.950
2699.000 100.000 73.760
2700.000 100.000 73.780
2701.000 100.000 73.850
2702.000 100.000 73.630
2703.000 100.000 73.580
2704.000 100.000 73.590
2705.000 100.000 73.680
2706.000 100.000 73.590
2707.000 100.000 73.910
2708.000 100.000 73.670
2709.000 100.000 73.800
2710.000 100.000 73.690
2711.000 100.000 73.740
2712.000 100.000 73.640
2713.000 100.000 73.630
2714.000 100.000 73.880
2715.000 100.000 73.760
2716.000 100.000 73.950
2717.000 100.000 73.760
2718.000 100.000 73.850
2719.000 100.000 73.750
2720.000 100.000 73.660
2721.000 100.000 73.820
2722.000 100.000 73.840
2723.000 100.000 73.770
2724.000 100.000 73.760
2725.000 100.000 73.630
2726.000 100.000 73.610
2727.000 100.000 73.810
2728.000 100.000 73.850
2729.000 100.000 73.690
2730.000 100.000 73.900
2731.000 100.000 73.730
2732.000 100.000 73.740
2733.000 100.000 73.590
2734.000 100.000 73.730
2735.000 100.000 73.590
2736.000 100.000 73.560
2737.000 100.000 73.860
2738.000 100.000 73.700
2739.000 100.000 73.590
2740.000 100.000 73.860
2741.000 100.000 73.640
2742.000 100.000 73.620
2743.000 100.000 73.520
2744.000 100.000 73.820
2745.000 100.000 73.730
2746.000 100.000 73.860
2747.000 100.000 73.680
2748.000 100.000 73.820
2749.000 100.000 73.820
2750.000 100.000 73.720
2751.000 100.000 73.800
2752.000 100.000 73.910
2753.000 100.000 73.780
2754.000 100.000 73.800
2755.000 100.000 73.950
2756.000 100.000 73.640
2757.000 100.000 73.900
2758.000 100.000 73.830
2759.000 100.000 73.920
2760.000 100.000 73.660
2761.000 100.000 73.600
2762.000 100.000 73.610
2763.000 100.000 73.600
2764.000 100.000 73.650
2765.000 100.000 73.690
2766.000 100.000 73.670
2767.000 100.000 73.660
2768.000 100.000 73.510
2769.000 100.000 73.620
2770.000 100.000 73.540
2771.000 100.000 73.650
2772.000 100.000 73.610
2773.000 100.000 73.670
2774.000 100.000 73.410
2775.000 100.000 73.550
2776.000 100.000 73.680
2777.000 100.000 73.490
2778.000 100.000 73.760
2779.000 100.000 73.760
2780.000 100.000 73.740
2781.000 100.000 73.510
2782.000 100.000 73.570
2783.000 100.000 73.640
2784.000 100.000 73.760
2785.000 100.000 73.650
2786.000 100.000 73.730
2787.000 100.000 73.750
2788.000 100.000 73.570
2789.000 100.000 73.640
2790.000 100.000 73.600
2791.000 100.000 73.680
2792.000 100.000 73.870
2793.000 100.000 73.750
2794.000 100.000 73.720
2795.000 100.000 73.700
2796.000 100.000 73.570
2797.000 100.000 73.690
2798.000 100.000 73.700
2799.000 100.000 73.780
2800.000 100.000 73.680
2801.000 100.000 73.730
2802.000 100.000 73.720
2803.000 100.000 73.780
2804.000 100.000 73.690
2805.000 100.000 73.740
2806.000 100.000 73.630
2807.000 100.000 73.620
2808.000 100.000 73.650
2809.000 100.000 73.690
2810.000 100.000 73.770
2811.000 100.000 73.520
2812.000 100.000 73.600
2813.000 100.000 73.900
2814.000 100.000 73.390
2815.000 100.000 73.520
2816.000 100.000 73.710
2817.000 100.000 73.630
2818.000 100.000 73.520
2819.000 100.000 73.580
2820.000 100.000 73.780
2821.000 100.000 73.660
2822.000 100.000 73.550
2823.000 100.000 73.790
2824.000 100.000 73.820
2825.000 100.000 73.670
2826.000 100.000 73.680
2827.000 100.000 73.820
2828.000 100.000 73.620
2829.000 100.000 73.680
2830.000 100.000 73.740
2831.000 100.000 73.650
2832.000 100.000 73.600
2833.000 100.000 73.760
2834.000 100.000 73.540
2835.000 100.000 73.720
2836.000 100.000 73.590
2837.000 100.000 73.610
2838.000 100.000 73.680
2839.000 100.000 73.690
2840.000 100.000 73.770
2841.000 100.000 73.570
2842.000 100.000 73.640
2843.000 100.000 73.340
2844.000 100.000 73.540
2845.000 100.000 73.930
2846.000 100.000 73.760
2847.000 100.000 73.740
2848.000 100.000 73.550
2849.000 100.000 73.750
2850.000 100.000 73.710
2851.000 100.000 73.750
2852.000 100.000 73.660
2853.000 100.000 73.720
2854.000 100.000 73.650
2855.000 100.000 73.580
2856.000 100.000 73.580
2857.000 100.000 73.700
2858.000 100.000 73.610
2859.000 100.000 73.520
2860.000 100.000 73.590
2861.000 100.000 73.650
2862.000 100.000 73.630
2863.000 100.000 73.680
2864.000 100.000 73.610
2865.000 100.000 73.600
2866.000 100.000 73.470
2867.000 100.000 73.630
2868.000 100.000 73.640
2869.000 100.000 73.510
2870.000 100.000 73.470
2871.000 100.000 73.610
2872.000 100.000 73.610
2873.000 100.000 73.660
2874.000 100.000 73.690
2875.000 100.000 73.420
2876.000 100.000 73.550
2877.000 100.000 73.580
2878.000 100.000 73.730
2879.000 100.000 73.720
2880.000 100.000 73.560
2881.000 100.000 73.440
2882.000 100.000 73.700
2883.000 100.000 73.620
2884.000 100.000 73.670
2885.000 100.000 73.780
2886.000 100.000 73.670
2887.000 100.000 73.740
2888.000 100.000 73.550
2889.000 100.000 73.660
2890.000 100.000 73.690
2891.000 100.000 73.620
2892.000 100.000 73.780
2893.000 100.000 73.630
2894.000 100.000 73.630
2895.000 100.000 73.630
2896.000 100.000 73.870
2897.000 100.000 73.620
2898.000 100.000 73.500
2899.000 100.000 73.830
2900.000 100.000 73.550
2901.000 100.000 73.480
2902.000 100.000 73.800
2903.000 100.000 73.760
2904.000 100.000 73.670
2905.000 100.000 73.570
2906.000 100.000 73.630
2907.000 100.000 73.550
2908.000 100.000 73.650
2909.000 100.000 73.740
2910.000 100.000 73.740
2911.000 100.000 73.590
2912.000 100.000 73.830
2913.000 100.000 73.480
2914.000 100.000 73.740
2915.000 100.000 73.640
2916.000 100.000 73.880
2917.000 100.000 73.730
2918.000 100.000 73.550
2919.000 100.000 73.500
2920.000 100.000 73.660
2921.000 100.000 73.750
2922.000 100.000 73.610
2923.000 100.000 73.650
2924.000 100.000 73.700
2925.000 100.000 73.480
2926.000 100.000 73.800
2927.000 100.000 73.650
2928.000 100.000 73.540
2929.000 100.000 73.540
2930.000 100.000 73.670
2931.000 100.000 73.400
2932.000 100.000 73.550
2933.000 100.000 73.510
2934.000 100.000 73.620
2935.000 100.000 73.640
2936.000 100.000 73.780
2937.000 100.000 73.660
2938.000 100.000 73.720
2939.000 100.000 73.650
2940.000 100.000 73.640
2941.000 100.000 73.670
2942.000 100.000 73.590
2943.000 100.000 73.740
2944.000 100.000 73.550
2945.000 100.000 73.660
2946.000 100.000 73.500
2947.000 100.000 73.660
2948.000 100.000 73.550
2949.000 100.000 73.710
2950.000 100.000 73.550
2951.000 100.000 73.470
2952.000 100.000 73.550
2953.000 100.000 73.680
2954.000 100.000 73.680
2955.000 100.000 73.690
2956.000 100.000 73.670
2957.000 100.000 73.610
2958.000 100.000 73.660
2959.000 100.000 73.660
2960.000 100.000 73.740
2961.000 100.000 73.790
2962.000 100.000 73.760
2963.000 100.000 73.600
2964.000 100.000 73.700
2965.000 100.000 73.540
2966.000 100.000 73.760
2967.000 100.000 73.720
2968.000 100.000 73.770
2969.000 100.000 73.790
2970.000 100.000 73.660
2971.000 100.000 73.760
2972.000 100.000 73.780
2973.000 100.000 73.700
2974.000 100.000 73.430
2975.000 100.000 73.610
2976.000 100.000 73.850
2977.000 100.000 73.730
2978.000 100.000 73.710
2979.000 100.000 73.700
2980.000 100.000 73.930
2981.000 100.000 73.530
2982.000 100.000 73.700
2983.000 100.000 73.730
2984.000 100.000 73.770
2985.000 100.000 73.830
2986.000 100.000 73.730
2987.000 100.000 73.580
2988.000 100.000 73.700
2989.000 100.000 73.860
2990.000 100.000 73.700
2991.000 100.000 73.610
2992.000 100.000 73.780
2993.000 100.000 73.630
2994.000 100.000 73.780
2995.000 100.000 73.670
2996.000 100.000 73.840
2997.000 100.000 73.830
2998.000 100.000 73.880
2999.000 100.000 73.540
3000.000 100.000 73.850
3001.000 100.000 73.840
3002.000 100.000 73.670
3003.000 100.000 73.750
3004.000 100.000 73.810
3005.000 100.000 73.620
3006.000 100.000 73.830
3007.000 100.000 73.660
3008.000 100.000 73.610
3009.000 100.000 73.640
3010.000 100.000 73.740
3011.000 100.000 73.720
3012.000 100.000 73.770
3013.000 100.000 73.750
3014.000 100.000 73.830
3015.000 100.000 73.690
3016.000 100.000 73.750
3017.000 100.000 73.700
3018.000 100.000 73.800
3019.000 100.000 73.600
3020.000 100.000 73.650
3021.000 100.000 73.730
3022.000 100.000 73.730
3023.000 100.000 73.780
3024.000 100.000 73.750
3025.000 100.000 73.920
3026.000 100.000 73.820
3027.000 100.000 73.740
3028.000 100.000 73.790
3029.000 100.000 73.790
3030.000 100.000 73.900
3031.000 100.000 73.930
3032.000 100.000 73.880
3033.000 100.000 73.710
3034.000 100.000 73.820
3035.000 100.000 73.760
3036.000 100.000 73.900
3037.000 100.000 73.850
3038.000 100.000 73.850
3039.000 100.000 73.700
3040.000 100.000 73.700
3041.000 100.000 73.620
3042.000 100.000 73.780
3043.000 100.000 73.760
3044.000 100.000 73.820
3045.000 100.000 73.760
3046.000 100.000 73.610
3047.000 100.000 73.670
3048.000 100.000 73.860
3049.000 100.000 73.840
3050.000 100.000 73.650
3051.000 100.000 73.680
3052.000 100.000 73.600
3053.000 100.000 73.720
3054.000 100.000 73.710
3055.000 100.000 73.580
3056.000 100.000 73.630
3057.000 100.000 73.730
3058.000 100.000 73.560
3059.000 100.000 73.550
3060.000 100.000 73.910
3061.000 100.000 73.720
3062.000 100.000 73.700
3063.000 100.000 73.700
3064.000 100.000 73.790
3065.000 100.000 73.700
3066.000 100.000 73.670
3067.000 100.000 73.620
3068.000 100.000 73.690
3069.000 100.000 73.670
3070.000 100.000 73.780
3071.000 100.000 73.620
3072.000 100.000 73.490
3073.000 100.000 73.680
3074.000 100.000 73.760
3075.000 100.000 73.870
3076.000 100.000 73.760
3077.000 100.000 73.870
3078.000 100.000 73.730
3079.000 100.000 73.830
3080.000 100.000 73.610
3081.000 100.000 73.770
3082.000 100.000 73.740
3083.000 100.000 73.730
3084.000 100.000 73.770
3085.000 100.000 73.730
3086.000 100.000 73.750
3087.000 100.000 73.700
3088.000 100.000 73.860
3089.000 100.000 73.750
3090.000 100.000 73.730
3091.000 100.000 73.540
3092.000 100.000 73.530
3093.000 100.000 73.800
3094.000 100.000 73.610
3095.000 100.000 73.810
3096.000 100.000 73.710
3097.000 100.000 73.870
3098.000 100.000 73.840
3099.000 100.000 73.700
3100.000 100.000 73.750
3101.000 100.000 73.800
3102.000 100.000 73.810
3103.000 100.000 73.800
3104.000 100.000 73.720
3105.000 100.000 73.750
3106.000 100.000 73.680
3107.000 100.000 73.550
3108.000 100.000 73.800
3109.000 100.000 73.700
3110.000 100.000 73.820
3111.000 100.000 73.770
3112.000 100.000 73.630
3113.000 100.000 73.670
3114.000 100.000 73.700
3115.000 100.000 73.670
3116.000 100.000 73.720
3117.000 100.000 73.630
3118.000 100.000 73.640
3119.000 100.000 73.430
3120.000 100.000 73.770
3121.000 100.000 73.740
3122.000 100.000 73.540
3123.000 100.000 73.580
3124.000 100.000 73.610
3125.000 100.000 73.670
3126.000 100.000 73.640
3127.000 100.000 73.640
3128.000 100.000 73.660
3129.000 100.000 73.420
3130.000 100.000 73.580
3131.000 100.000 73.500
3132.000 100.000 73.560
3133.000 100.000 73.740
3134.000 100.000 73.620
3135.000 100.000 73.690
3136.000 100.000 73.570
3137.000 100.000 73.700
3138.000 100.000 73.910
3139.000 100.000 73.700
3140.000 100.000 73.750
3141.000 100.000 73.680
3142.000 100.000 73.650
3143.000 100.000 73.800
3144.000 100.000 73.770
3145.000 100.000 73.760
3146.000 100.000 73.680
3147.000 100.000 73.650
3148.000 100.000 73.650
3149.000 100.000 73.450
3150.000 100.000 73.610
3151.000 100.000 73.610
3152.000 100.000 73.560
3153.000 100.000 73.650
3154.000 100.000 73.600
3155.000 100.000 73.510
3156.000 100.000 73.760
3157.000 100.000 73.540
3158.000 100.000 73.770
3159.000 100.000 73.610
3160.000 100.000 73.440
3161.000 100.000 73.800
3162.000 100.000 73.700
3163.000 100.000 73.640
3164.000 100.000 73.610
3165.000 100.000 73.520
3166.000 100.000 73.720
3167.000 100.000 73.680
3168.000 100.000 73.610
3169.000 100.000 73.560
3170.000 100.000 73.590
3171.000 100.000 73.670
3172.000 100.000 73.850
3173.000 100.000 73.680
3174.000 100.000 73.570
3175.000 100.000 73.630
3176.000 100.000 73.740
3177.000 100.000 73.610
3178.000 100.000 73.740
3179.000 100.000 73.780
3180.000 100.000 73.790
3181.000 100.000 73.790
3182.000 100.000 73.560
3183.000 100.000 73.760
3184.000 100.000 73.720
3185.000 100.000 73.560
3186.000 100.000 73.640
3187.000 100.000 73.720
3188.000 100.000 73.780
3189.000 100.000 73.720
3190.000 100.000 73.730
3191.000 100.000 73.850
3192.000 100.000 73.560
3193.000 100.000 73.840
3194.000 100.000 73.640
3195.000 100.000 73.610
3196.000 100.000 73.710
3197.000 100.000 73.790
3198.000 100.000 73.810
3199.000 100.000 73.800
3200.000 100.000 73.840
3201.000 100.000 73.860
3202.000 100.000 73.750
3203.000 100.000 73.890
3204.000 100.000 73.790
3205.000 100.000 73.710
3206.000 100.000 73.710
3207.000 100.000 73.760
3208.000 100.000 73.800
3209.000 100.000 73.840
3210.000 100.000 73.730
3211.000 100.000 73.570
3212.000 100.000 73.590
3213.000 100.000 73.670
3214.000 100.000 73.830
3215.000 100.000 73.820
3216.000 100.000 73.770
3217.000 100.000 73.740
3218.000 100.000 73.550
3219.000 100.000 73.710
3220.000 100.000 73.850
3221.000 100.000 73.650
3222.000 100.000 73.600
3223.000 100.000 73.430
3224.000 100.000 73.590
3225.000 100.000 73.720
3226.000 100.000 73.670
3227.000 100.000 73.700
3228.000 100.000 73.510
3229.000 100.000 73.640
3230.000 100.000 73.650
3231.000 100.000 73.500
3232.000 100.000 73.650
3233.000 100.000 73.580
3234.000 100.000 73.760
3235.000 100.000 73.660
3236.000 100.000 73.520
3237.000 100.000 73.450
3238.000 100.000 73.630
3239.000 100.000 73.680
3240.000 100.000 73.600
3241.000 100.000 73.630
3242.000 100.000 73.650
3243.000 100.000 73.680
3244.000 100.000 73.650
3245.000 100.000 73.610
3246.000 100.000 73.750
3247.000 100.000 73.630
3248.000 100.000 73.590
3249.000 100.000 73.760
3250.000 100.000 73.660
3251.000 100.000 73.650
3252.000 100.000 73.470
3253.000 100.000 73.690
3254.000 100.000 73.680
3255.000 100.000 73.600
3256.000 100.000 73.650
3257.000 100.000 73.600
3258.000 100.000 73.650
3259.000 100.000 73.520
3260.000 100.000 73.580
3261.000 100.000 73.530
3262.000 100.000 73.560
3263.000 100.000 73.690
3264.000 100.000 73.550
3265.000 100.000 73.500
3266.000 100.000 73.610
3267.000 100.000 73.520
3268.000 100.000 73.500
3269.000 100.000 73.550
3270.000 100.000 73.570
3271.000 100.000 73.650
3272.000 100.000 73.540
3273.000 100.000 73.410
3274.000 100.000 73.350
3275.000 100.000 73.540
3276.000 100.000 73.490
3277.000 100.000 73.510
3278.000 100.000 73.470
3279.000 100.000 73.670
3280.000 100.000 73.560
3281.000 100.000 73.660
3282.000 100.000 73.670
3283.000 100.000 73.490
3284.000 100.000 73.590
3285.000 100.000 73.570
3286.000 100.000 73.710
3287.000 100.000 73.720
3288.000 100.000 73.610
3289.000 100.000 73.540
3290.000 100.000 73.690
3291.000 100.000 73.600
3292.000 100.000 73.630
3293.000 100.000 73.550
3294.000 100.000 73.560
3295.000 100.000 73.620
3296.000 100.000 73.660
3297.000 100.000 73.530
3298.000 100.000 73.570
3299.000 100.000 73.740
3300.000 100.000 73.700
3301.000 100.000 73.790
3302.000 100.000 73.710
3303.000 100.000 73.650
3304.000 100.000 73.550
3305.000 100.000 73.660
3306.000 100.000 73.670
3307.000 100.000 73.620
3308.000 100.000 73.730
3309.000 100.000 73.670
3310.000 100.000 73.560
3311.000 100.000 73.900
3312.000 100.000 73.660
3313.000 100.000 73.540
3314.000 100.000 73.690
3315.000 100.000 73.710
3316.000 100.000 73.690
3317.000 100.000 73.770
3318.000 100.000 73.800
3319.000 100.000 73.690
3320.000 100.000 73.550
3321.000 100.000 73.710
3322.000 100.000 73.560
3323.000 100.000 73.610
3324.000 100.000 73.710
3325.000 100.000 73.680
3326.000 100.000 73.620
3327.000 100.000 73.590
3328.000 100.000 73.700
3329.000 100.000 73.650
3330.000 100.000 73.520
3331.000 100.000 73.740
3332.000 100.000 73.650
3333.000 100.000 73.530
3334.000 100.000 73.790
3335.000 100.000 73.650
3336.000 100.000 73.690
3337.000 100.000 73.740
3338.000 100.000 73.630
3339.000 100.000 73.660
3340.000 100.000 73.620
3341.000 100.000 73.700
3342.000 100.000 73.500
3343.000 100.000 73.630
3344.000 100.000 73.550
3345.000 100.000 73.700
3346.000 100.000 73.720
3347.000 100.000 73.860
3348.000 100.000 73.690
3349.000 100.000 73.660
3350.000 100.000 73.650
3351.000 100.000 73.750
3352.000 100.000 73.630
3353.000 100.000 73.690
3354.000 100.000 73.670
3355.000 100.000 73.690
3356.000 100.000 73.710
3357.000 100.000 73.680
3358.000 100.000 73.690
3359.000 100.000 73.670
3360.000 100.000 73.650
3361.000 100.000 73.600
3362.000 100.000 73.610
3363.000 100.000 73.780
3364.000 100.000 73.610
3365.000 100.000 73.690
3366.000 100.000 73.700
3367.000 100.000 73.620
3368.000 100.000 73.790
3369.000 100.000 73.570
3370.000 100.000 73.770
3371.000 100.000 73.830
3372.000 100.000 73.620
3373.000 100.000 73.720
3374.000 100.000 73.800
3375.000 100.000 73.750
3376.000 100.000 73.640
3377.000 100.000 73.760
3378.000 100.000 73.750
3379.000 100.000 73.670
3380.000 100.000 73.630
3381.000 100.000 73.680
3382.000 100.000 73.730
3383.000 100.000 73.780
3384.000 100.000 73.840
3385.000 100.000 73.710
3386.000 100.000 73.670
3387.000 100.000 73.700
3388.000 100.000 73.720
3389.000 100.000 73.690
3390.000 100.000 73.700
3391.000 100.000 73.710
3392.000 100.000 73.780
3393.000 100.000 73.760
3394.000 100.000 73.670
3395.000 100.000 73.650
3396.000 100.000 73.620
3397.000 100.000 73.760
3398.000 100.000 73.720
3399.000 100.000 73.720
3400.000 100.000 73.780
3401.000 100.000 73.660
3402.000 100.000 73.780
3403.000 100.000 73.790
3404.000 100.000 73.880
3405.000 100.000 73.760
3406.000 100.000 73.910
3407.000 100.000 73.600
3408.000 100.000 73.730
3409.000 100.000 73.770
3410.000 100.000 73.790
3411.000 100.000 73.760
3412.000 100.000 73.940
3413.000 100.000 73.720
3414.000 100.000 73.870
3415.000 100.000 73.780
3416.000 100.000 73.610
3417.000 100.000 73.730
3418.000 100.000 73.830
3419.000 100.000 73.820
3420.000 100.000 73.680
3421.000 100.000 73.670
3422.000 100.000 73.710
3423.000 100.000 73.650
3424.000 100.000 73.620
3425.000 100.000 73.580
3426.000 100.000 73.700
3427.000 100.000 73.800
3428.000 100.000 73.620
3429.000 100.000 73.530
3430.000 100.000 73.680
3431.000 100.000 73.780
3432.000 100.000 73.780
3433.000 100.000 73.800
3434.000 100.000 73.660
3435.000 100.000 73.680
3436.000 100.000 73.680
3437.000 100.000 73.590
3438.000 100.000 73.560
3439.000 100.000 73.680
3440.000 100.000 73.720
3441.000 100.000 73.590
3442.000 100.000 73.610
3443.000 100.000 73.700
3444.000 100.000 73.630
3445.000 100.000 73.500
3446.000 100.000 73.600
3447.000 100.000 73.600
3448.000 100.000 73.620
3449.000 100.000 73.720
3450.000 100.000 73.630
3451.000 100.000 73.720
3452.000 100.000 73.730
3453.000 100.000 73.800
3454.000 100.000 73.560
3455.000 100.000 73.730
3456.000 100.000 73.730
3457.000 100.000 73.680
3458.000 100.000 73.800
3459.000 100.000 73.550
3460.000 100.000 73.770
3461.000 100.000 73.710
3462.000 100.000 73.840
3463.000 100.000 73.820
3464.000 100.000 73.720
3465.000 100.000 73.600
3466.000 100.000 73.780
3467.000 100.000 73.630
3468.000 100.000 73.530
3469.000 100.000 73.520
3470.000 100.000 73.600
3471.000 100.000 73.680
3472.000 100.000 73.760
3473.000 100.000 73.910
3474.000 100.000 73.750
3475.000 100.000 73.750
3476.000 100.000 73.590
3477.000 100.000 73.800
3478.000 100.000 73.820
3479.000 100.000 73.840
3480.000 100.000 73.830
3481.000 100.000 73.870
3482.000 100.000 73.720
3483.000 100.000 73.760
3484.000 100.000 73.700
3485.000 100.000 73.630
3486.000 100.000 73.720
3487.000 100.000 73.720
3488.000 100.000 73.680
3489.000 100.000 73.690
3490.000 100.000 73.650
3491.000 100.000 73.620
3492.000 100.000 73.590
3493.000 100.000 73.670
3494.000 100.000 73.380
3495.000 100.000 73.710
3496.000 100.000 73.630
3497.000 100.000 73.730
3498.000 100.000 73.710
3499.000 100.000 73.770
3500.000 100.000 73.600
3501.000 100.000 73.620
3502.000 100.000 73.710
3503.000 100.000 73.700
3504.000 100.000 73.660
3505.000 100.000 73.660
3506.000 100.000 73.690
3507.000 100.000 73.630
3508.000 100.000 73.540
3509.000 100.000 73.580
3510.000 100.000 73.750
3511.000 100.000 73.850
3512.000 100.000 73.810
3513.000 100.000 73.620
3514.000 100.000 73.720
3515.000 100.000 73.720
3516.000 100.000 73.830
3517.000 100.000 73.510
3518.000 100.000 73.750
3519.000 100.000 73.600
3520.000 100.000 73.770
3521.000 100.000 73.910
3522.000 100.000 73.710
3523.000 100.000 73.810
3524.000 100.000 73.670
3525.000 100.000 73.660
3526.000 100.000 73.640
3527.000 100.000 73.870
3528.000 100.000 73.810
3529.000 100.000 73.620
3530.000 100.000 73.670
3531.000 100.000 73.730
3532.000 100.000 73.740
3533.000 100.000 73.550
3534.000 100.000 73.750
3535.000 100.000 73.740
3536.000 100.000 73.630
3537.000 100.000 73.600
3538.000 100.000 73.810
3539.000 100.000 73.590
3540.000 100.000 73.720
3541.000 100.000 73.550
3542.000 100.000 73.660
3543.000 100.000 73.660
3544.000 100.000 73.770
3545.000 100.000 73.630
3546.000 100.000 73.620
3547.000 100.000 73.820
3548.000 100.000 73.590
3549.000 100.000 73.790
3550.000 100.000 73.780
3551.000 100.000 73.760
3552.000 100.000 73.520
3553.000 100.000 73.590
3554.000 100.000 73.600
3555.000 100.000 73.770
3556.000 100.000 73.730
3557.000 100.000 73.660
3558.000 100.000 73.710
3559.000 100.000 73.770
3560.000 100.000 73.730
3561.000 100.000 73.720
3562.000 100.000 73.650
3563.000 100.000 73.590
3564.000 100.000 73.680
3565.000 100.000 73.570
3566.000 100.000 73.790
3567.000 100.000 73.760
3568.000 100.000 73.620
3569.000 100.000 73.760
3570.000 100.000 73.570
3571.000 100.000 73.760
3572.000 100.000 73.570
3573.000 100.000 73.600
3574.000 100.000 73.700
3575.000 100.000 73.690
3576.000 100.000 73.740
3577.000 100.000 73.600
3578.000 100.000 73.630
3579.000 100.000 73.570
3580.000 100.000 73.650
3581.000 100.000 73.640
3582.000 100.000 73.580
3583.000 100.000 73.730
3584.000 100.000 73.660
3585.000 100.000 73.590
3586.000 100.000 73.450
3587.000 100.000 73.620
3588.000 100.000 73.600
3589.000 100.000 73.550
3590.000 100.000 73.690
3591.000 100.000 73.590
3592.000 100.000 73.370
3593.000 100.000 73.470
3594.000 100.000 73.490
3595.000 100.000 73.600
3596.000 100.000 73.570
3597.000 100.000 73.530
3598.000 100.000 73.510
3599.000 100.000 73.610
3600.000 100.000 73.410
3601.000 100.000 73.500
3602.000 100.000 73.400
3603.000 100.000 73.620
3604.000 100.000 73.640
3605.000 100.000 73.530
3606.000 100.000 73.630
3607.000 100.000 73.510
3608.000 100.000 73.520
3609.000 100.000 73.510
3610.000 100.000 73.650
3611.000 100.000 73.560
3612.000 100.000 73.750
3613.000 100.000 73.450
3614.000 100.000 73.350
3615.000 100.000 73.460
3616.000 100.000 73.540
3617.000 100.000 73.620
3618.000 100.000 73.520
3619.000 100.000 73.590
3620.000 100.000 73.580
3621.000 100.000 73.540
3622.000 100.000 73.480
3623.000 100.000 73.550
3624.000 100.000 73.670
3625.000 100.000 73.830
3626.000 100.000 73.600
3627.000 100.000 73.670
3628.000 100.000 73.600
3629.000 100.000 73.780
3630.000 100.000 73.700
3631.000 100.000 73.740
3632.000 100.000 73.630
3633.000 100.000 73.640
3634.000 100.000 73.630
3635.000 100.000 73.570
3636.000 100.000 73.600
3637.000 100.000 73.440
3638.000 100.000 73.620
3639.000 100.000 73.860
3640.000 100.000 73.720
3641.000 100.000 73.760
3642.000 100.000 73.570
3643.000 100.000 73.680
3644.000 100.000 73.810
3645.000 100.000 73.570
3646.000 100.000 73.670
3647.000 100.000 73.670
3648.000 100.000 73.670
3649.000 100.000 73.570
3650.000 100.000 73.560
3651.000 100.000 73.580
3652.000 100.000 73.660
3653.000 100.000 73.570
3654.000 100.000 73.680
3655.000 100.000 73.620
3656.000 100.000 73.740
3657.000 100.000 73.600
3658.000 100.000 73.570
3659.000 100.000 73.680
3660.000 100.000 73.420
3661.000 100.000 73.610
3662.000 100.000 73.580
3663.000 100.000 73.550
3664.000 100.000 73.670
3665.000 100.000 73.570
3666.000 100.000 73.690
3667.000 100.000 73.520
3668.000 100.000 73.540
3669.000 100.000 73.620
3670.000 100.000 73.670
3671.000 100.000 73.570
3672.000 100.000 73.760
3673.000 100.000 73.800
3674.000 100.000 73.670
3675.000 100.000 73.810
3676.000 100.000 73.780
3677.000 100.000 73.700
3678.000 100.000 73.740
3679.000 100.000 73.710
3680.000 100.000 73.770
3681.000 100.000 73.780
3682.000 100.000 73.570
3683.000 100.000 73.720
3684.000 100.000 73.570
3685.000 100.000 73.660
3686.000 100.000 73.750
3687.000 100.000 73.540
3688.000 100.000 73.630
3689.000 100.000 73.690
3690.000 100.000 73.710
3691.000 100.000 73.690
3692.000 100.000 73.800
3693.000 100.000 73.720
3694.000 100.000 73.440
3695.000 100.000 73.720
3696.000 100.000 73.680
3697.000 100.000 73.730
3698.000 100.000 73.850
3699.000 100.000 73.670
3700.000 100.000 73.540
3701.000 100.000 73.530
3702.000 100.000 73.720
3703.000 100.000 73.750
3704.000 100.000 73.810
3705.000 100.000 73.610
3706.000 100.000 73.640
3707.000 100.000 73.660
3708.000 100.000 73.740
3709.000 100.000 73.610
3710.000 100.000 73.720
3711.000 100.000 73.630
3712.000 100.000 73.520
3713.000 100.000 73.510
3714.000 100.000 73.580
3715.000 100.000 73.750
3716.000 100.000 73.660
3717.000 100.000 73.900
3718.000 100.000 73.840
3719.000 100.000 73.630
3720.000 100.000 73.660
3721.000 100.000 73.740
3722.000 100.000 73.480
3723.000 100.000 73.710
3724.000 100.000 73.740
3725.000 100.000 73.680
3726.000 100.000 73.720
3727.000 100.000 73.740
3728.000 100.000 73.610
3729.000 100.000 73.730
3730.000 100.000 73.550
3731.000 100.000 73.570
3732.000 100.000 73.530
3733.000 100.000 73.500
3734.000 100.000 73.630
3735.000 100.000 73.800
3736.000 100.000 73.720
3737.000 100.000 73.520
3738.000 100.000 73.490
3739.000 100.000 73.790
3740.000 100.000 73.680
3741.000 100.000 73.490
3742.000 100.000 73.630
3743.000 100.000 73.810
3744.000 100.000 73.670
3745.000 100.000 73.640
3746.000 100.000 73.620
3747.000 100.000 73.670
3748.000 100.000 73.640
3749.000 100.000 73.620
3750.000 100.000 73.660
3751.000 100.000 73.530
3752.000 100.000 73.480
3753.000 100.000 73.430
3754.000 100.000 73.490
3755.000 100.000 73.680
3756.000 100.000 73.670
3757.000 100.000 73.750
3758.000 100.000 73.510
3759.000 100.000 73.640
3760.000 100.000 73.650
3761.000 100.000 73.540
3762.000 100.000 73.660
3763.000 100.000 73.770
3764.000 100.000 73.680
3765.000 100.000 73.690
3766.000 100.000 73.690
3767.000 100.000 73.490
3768.000 100.000 73.470
3769.000 100.000 73.710
3770.000 100.000 73.810
3771.000 100.000 73.680
3772.000 100.000 73.670
3773.000 100.000 73.610
3774.000 100.000 73.670
3775.000 100.000 73.770
3776.000 100.000 73.660
3777.000 100.000 73.610
3778.000 100.000 73.450
3779.000 100.000 73.570
3780.000 100.000 73.570
3781.000 100.000 73.750
3782.000 100.000 73.700
3783.000 100.000 73.580
3784.000 100.000 73.540
3785.000 100.000 73.540
3786.000 100.000 73.600
3787.000 100.000 73.520
3788.000 100.000 73.600
3789.000 100.000 73.550
3790.000 100.000 73.620
3791.000 100.000 73.630
3792.000 100.000 73.710
3793.000 100.000 73.620
3794.000 100.000 73.600
3795.000 100.000 73.480
3796.000 100.000 73.810
3797.000 100.000 73.650
3798.000 100.000 73.630
3799.000 100.000 73.600
3800.000 100.000 73.520
3801.000 100.000 73.820
3802.000 100.000 73.710
3803.000 100.000 73.730
3804.000 100.000 73.800
3805.000 100.000 73.550
3806.000 100.000 73.680
3807.000 100.000 73.580
3808.000 100.000 73.630
3809.000 100.000 73.840
3810.000 100.000 73.610
3811.000 100.000 73.720
3812.000 100.000 73.600
3813.000 100.000 73.520
3814.000 100.000 73.590
3815.000 100.000 73.820
3816.000 100.000 73.590
3817.000 100.000 73.640
3818.000 100.000 73.820
3819.000 100.000 73.650
3820.000 100.000 73.670
3821.000 100.000 73.630
3822.000 100.000 73.470
3823.000 100.000 73.770
3824.000 100.000 73.750
3825.000 100.000 73.820
3826.000 100.000 73.530
3827.000 100.000 73.680
3828.000 100.000 73.750
3829.000 100.000 73.740
3830.000 100.000 73.570
3831.000 100.000 73.590
3832.000 100.000 73.790
3833.000 100.000 73.690
3834.000 100.000 73.730
3835.000 100.000 73.720
3836.000 100.000 73.730
3837.000 100.000 73.740
3838.000 100.000 73.860
3839.000 100.000 73.570
3840.000 100.000 73.810
3841.000 100.000 73.750
3842.000 100.000 73.700
3843.000 100.000 73.540
3844.000 100.000 73.560
3845.000 100.000 73.690
3846.000 100.000 73.800
3847.000 100.000 73.630
3848.000 100.000 73.660
3849.000 100.000 73.760
3850.000 100.000 73.750
3851.000 100.000 73.800
3852.000 100.000 73.720
3853.000 100.000 73.690
3854.000 100.000 73.610
3855.000 100.000 73.600
3856.000 100.000 73.640
3857.000 100.000 73.660
3858.000 100.000 73.700
3859.000 100.000 73.690
3860.000 100.000 73.550
3861.000 100.000 73.700
3862.000 100.000 73.660
3863.000 100.000 73.580
3864.000 100.000 73.590
3865.000 100.000 73.700
3866.000 100.000 73.510
3867.000 100.000 73.700
3868.000 100.000 73.640
3869.000 100.000 73.770
3870.000 100.000 73.880
3871.000 100.000 73.710
3872.000 100.000 73.550
3873.000 100.000 73.710
3874.000 100.000 73.630
3875.000 100.000 73.730
3876.000 100.000 73.630
3877.000 100.000 73.570
3878.000 100.000 73.720
3879.000 100.000 73.850
3880.000 100.000 73.820
3881.000 100.000 73.820
3882.000 100.000 73.850
3883.000 100.000 73.630
3884.000 100.000 73.620
3885.000 100.000 73.680
3886.000 100.000 73.750
3887.000 100.000 73.810
3888.000 100.000 73.780
3889.000 100.000 73.720
3890.000 100.000 73.700
3891.000 100.000 73.730
3892.000 100.000 73.630
3893.000 100.000 73.830
3894.000 100.000 73.880
3895.000 100.000 73.590
3896.000 100.000 73.750
3897.000 100.000 73.610
3898.000 100.000 73.680
3899.000 100.000 73.780
3900.000 100.000 73.700
3901.000 100.000 73.640
3902.000 100.000 73.700
3903.000 100.000 73.660
3904.000 100.000 73.680
3905.000 100.000 73.900
3906.000 100.000 73.640
3907.000 100.000 73.690
3908.000 100.000 73.670
3909.000 100.000 73.700
3910.000 100.000 73.710
3911.000 100.000 73.710
3912.000 100.000 73.690
3913.000 100.000 73.770
3914.000 100.000 73.660
3915.000 100.000 73.740
3916.000 100.000 73.730
3917.000 100.000 73.930
3918.000 100.000 73.650
3919.000 100.000 73.640
3920.000 100.000 73.720
3921.000 100.000 73.730
3922.000 100.000 73.750
3923.000 100.000 73.780
3924.000 100.000 73.640
3925.000 100.000 73.750
3926.000 100.000 73.790
3927.000 100.000 73.760
3928.000 100.000 73.580
3929.000 100.000 73.630
3930.000 100.000 73.650
3931.000 100.000 73.840
3932.000 100.000 73.940
3933.000 100.000 73.720
3934.000 100.000 73.760
3935.000 100.000 73.690
3936.000 100.000 73.800
3937.000 100.000 73.770
3938.000 100.000 73.800
3939.000 100.000 73.660
3940.000 100.000 73.840
3941.000 100.000 73.630
3942.000 100.000 73.760
3943.000 100.000 73.770
3944.000 100.000 73.710
3945.000 100.000 73.830
3946.000 100.000 73.750
3947.000 100.000 73.750
3948.000 100.000 73.800
3949.000 100.000 73.820
3950.000 100.000 73.640
3951.000 100.000 73.710
3952.000 100.000 73.600
3953.000 100.000 73.520
3954.000 100.000 73.820
3955.000 100.000 73.740
3956.000 100.000 73.700
3957.000 100.000 73.710
3958.000 100.000 73.720
3959.000 100.000 73.770
3960.000 100.000 73.610
3961.000 100.000 73.710
3962.000 100.000 73.790
3963.000 100.000 73.750
3964.000 100.000 73.690
3965.000 100.000 73.620
3966.000 100.000 73.740
3967.000 100.000 73.900
3968.000 100.000 73.850
3969.000 100.000 73.610
3970.000 100.000 73.670
3971.000 100.000 73.680
3972.000 100.000 73.860
3973.000 100.000 73.630
3974.000 100.000 73.590
3975.000 100.000 73.780
3976.000 100.000 73.770
3977.000 100.000 73.710
3978.000 100.000 73.630
3979.000 100.000 73.750
3980.000 100.000 73.740
3981.000 100.000 73.480
3982.000 100.000 73.730
3983.000 100.000 73.890
3984.000 100.000 73.920
3985.000 100.000 73.670
3986.000 100.000 73.870
3987.000 100.000 73.690
3988.000 100.000 73.660
3989.000 100.000 73.580
3990.000 100.000 73.630
3991.000 100.000 73.810
3992.000 100.000 73.670
3993.000 100.000 73.480
3994.000 100.000 73.770
3995.000 100.000 73.690
3996.000 100.000 73.770
3997.000 100.000 73.680
3998.000 100.000 73.660
3999.000 100.000 73.610
4000.000 100.000 73.490
4001.000 100.000 73.650
4002.000 100.000 73.480
4003.000 100.000 73.700
4004.000 100.000 73.720
4005.000 100.000 73.590
4006.000 100.000 73.630
4007.000 100.000 73.690
4008.000 100.000 73.620
4009.000 100.000 73.660
4010.000 100.000 73.580
4011.000 100.000 73.620
4012.000 100.000 73.520
4013.000 100.000 73.630
4014.000 100.000 73.830
4015.000 100.000 73.770
4016.000 100.000 73.770
4017.000 100.000 73.710
4018.000 100.000 73.590
4019.000 100.000 73.750
4020.000 100.000 73.680
4021.000 100.000 73.710
4022.000 100.000 73.700
4023.000 100.000 73.810
4024.000 100.000 73.630
4025.000 100.000 73.780
4026.000 100.000 73.630
4027.000 100.000 73.600
4028.000 100.000 73.770
4029.000 100.000 73.590
4030.000 100.000 73.750
4031.000 100.000 73.620
4032.000 100.000 73.740
4033.000 100.000 73.680
4034.000 100.000 73.770
4035.000 100.000 73.780
4036.000 100.000 73.670
4037.000 100.000 73.710
4038.000 100.000 73.690
4039.000 100.000 73.620
4040.000 100.000 73.740
4041.000 100.000 73.550
4042.000 100.000 73.670
4043.000 100.000 73.640
4044.000 100.000 73.800
4045.000 100.000 73.750
4046.000 100.000 73.570
4047.000 100.000 73.520
4048.000 100.000 73.790
4049.000 100.000 73.770
4050.000 100.000 73.760
4051.000 100.000 73.800
4052.000 100.000 73.700
4053.000 100.000 73.800
4054.000 100.000 73.830
4055.000 100.000 73.510
4056.000 100.000 73.650
4057.000 100.000 73.720
4058.000 100.000 73.770
4059.000 100.000 73.720
4060.000 100.000 73.770
4061.000 100.000 73.930
4062.000 100.000 73.800
4063.000 100.000 73.790
4064.000 100.000 73.690
4065.000 100.000 73.660
4066.000 100.000 73.840
4067.000 100.000 73.800
4068.000 100.000 73.750
4069.000 100.000 73.910
4070.000 100.000 73.700
4071.000 100.000 73.880
4072.000 100.000 73.830
4073.000 100.000 73.600
4074.000 100.000 73.960
4075.000 100.000 73.620
4076.000 100.000 73.680
4077.000 100.000 73.660
4078.000 100.000 73.800
4079.000 100.000 73.690
4080.000 100.000 73.800
4081.000 100.000 73.750
4082.000 100.000 73.580
4083.000 100.000 73.850
4084.000 100.000 73.710
4085.000 100.000 73.760
4086.000 100.000 73.690
4087.000 100.000 73.710
4088.000 100.000 73.760
4089.000 100.000 73.640
4090.000 100.000 73.780
4091.000 100.000 73.670
4092.000 100.000 73.640
4093.000 100.000 73.820
4094.000 100.000 73.640
4095.000 100.000 73.780
4096.000 100.000 73.770
4097.000 100.000 73.630
4098.000 100.000 73.750
4099.000 100.000 73.820
4100.000 100.000 73.830
4101.000 100.000 73.670
4102.000 100.000 73.720
4103.000 100.000 73.520
4104.000 100.000 73.710
4105.000 100.000 73.760
4106.000 100.000 73.570
4107.000 100.000 73.600
4108.000 100.000 73.870
4109.000 100.000 73.850
4110.000 100.000 73.760
4111.000 100.000 73.740
4112.000 100.000 73.690
4113.000 100.000 73.600
4114.000 100.000 73.620
4115.000 100.000 73.680
4116.000 100.000 73.590
4117.000 100.000 73.690
4118.000 100.000 73.570
4119.000 100.000 73.650
4120.000 100.000 73.700
4121.000 100.000 73.800
4122.000 100.000 73.670
4123.000 100.000 73.830
4124.000 100.000 73.640
4125.000 100.000 73.570
4126.000 100.000 73.740
4127.000 100.000 73.490
4128.000 100.000 73.560
4129.000 100.000 73.510
4130.000 100.000 73.810
4131.000 100.000 73.520
4132.000 100.000 73.630
4133.000 100.000 73.640
4134.000 100.000 73.770
4135.000 100.000 73.730
4136.000 100.000 73.760
4137.000 100.000 73.630
4138.000 100.000 73.800
4139.000 100.000 73.860
4140.000 100.000 73.700
4141.000 100.000 73.860
4142.000 100.000 73.740
4143.000 100.000 73.710
4144.000 100.000 73.810
4145.000 100.000 73.700
4146.000 100.000 73.870
4147.000 100.000 73.830
4148.000 100.000 73.820
4149.000 100.000 73.850
4150.000 100.000 73.810
4151.000 100.000 73.780
4152.000 100.000 73.640
4153.000 100.000 73.650
4154.000 100.000 73.740
4155.000 100.000 73.860
4156.000 100.000 73.740
4157.000 100.000 73.820
4158.000 100.000 73.780
4159.000 100.000 73.640
4160.000 100.000 73.610
4161.000 100.000 73.670
4162.000 100.000 73.750
4163.000 100.000 73.810
4164.000 100.000 73.890
4165.000 100.000 73.860
4166.000 100.000 73.730
4167.000 100.000 73.760
4168.000 100.000 73.680
4169.000 100.000 73.720
4170.000 100.000 73.730
4171.000 100.000 73.580
4172.000 100.000 73.850
4173.000 100.000 73.520
4174.000 100.000 73.780
4175.000 100.000 73.940
4176.000 100.000 73.690
4177.000 100.000 73.630
4178.000 100.000 73.710
4179.000 100.000 73.770
4180.000 100.000 73.730
4181.000 100.000 73.660
4182.000 100.000 73.690
4183.000 100.000 73.550
4184.000 100.000 73.750
4185.000 100.000 73.700
4186.000 100.000 73.460
4187.000 100.000 73.530
4188.000 100.000 73.630
4189.000 100.000 73.680
4190.000 100.000 73.790
4191.000 100.000 73.700
4192.000 100.000 73.780
4193.000 100.000 73.720
4194.000 100.000 73.870
4195.000 100.000 73.620
4196.000 100.000 73.760
4197.000 100.000 73.920
4198.000 100.000 73.490
4199.000 100.000 73.700
4200.000 100.000 73.690
4201.000 100.000 73.580
4202.000 100.000 73.570
4203.000 100.000 73.740
4204.000 100.000 73.800
4205.000 100.000 73.690
4206.000 100.000 73.780
4207.000 100.000 73.650
4208.000 100.000 73.690
4209.000 100.000 73.580
4210.000 100.000 73.600
4211.000 100.000 73.680
4212.000 100.000 73.690
4213.000 100.000 73.640
4214.000 100.000 73.710
4215.000 100.000 73.650
4216.000 100.000 73.600
4217.000 100.000 73.680
4218.000 100.000 73.830
4219.000 100.000 73.730
4220.000 100.000 73.750
4221.000 100.000 73.630
4222.000 100.000 73.800
4223.000 100.000 73.490
4224.000 100.000 73.880
4225.000 100.000 73.540
4226.000 100.000 73.560
4227.000 100.000 73.810
4228.000 100.000 73.670
4229.000 100.000 73.780
4230.000 100.000 73.620
4231.000 100.000 73.740
4232.000 100.000 73.750
4233.000 100.000 73.610
4234.000 100.000 73.610
4235.000 100.000 73.550
4236.000 100.000 73.760
4237.000 100.000 73.650
4238.000 100.000 73.770
4239.000 100.000 73.540
4240.000 100.000 73.550
4241.000 100.000 73.720
4242.000 100.000 73.870
4243.000 100.000 73.640
4244.000 100.000 73.730
4245.000 100.000 73.700
4246.000 100.000 73.720
4247.000 100.000 73.890
4248.000 100.000 73.730
4249.000 100.000 73.670
4250.000 100.000 73.660
4251.000 100.000 73.740
4252.000 100.000 73.810
4253.000 100.000 73.810
4254.000 100.000 73.620
4255.000 100.000 73.580
4256.000 100.000 73.700
4257.000 100.000 73.440
4258.000 100.000 73.540
4259.000 100.000 73.770
4260.000 100.000 73.800
4261.000 100.000 73.660
4262.000 100.000 73.560
4263.000 100.000 73.750
4264.000 100.000 73.650
4265.000 100.000 73.640
4266.000 100.000 73.670
4267.000 100.000 73.810
4268.000 100.000 73.810
4269.000 100.000 73.680
4270.000 100.000 73.550
4271.000 100.000 73.650
4272.000 100.000 73.680
4273.000 100.000 73.690
4274.000 100.000 73.700
4275.000 100.000 73.570
4276.000 100.000 73.690
4277.000 100.000 73.680
4278.000 100.000 73.790
4279.000 100.000 73.860
4280.000 100.000 73.870
4281.000 100.000 73.650
4282.000 100.000 73.720
4283.000 100.000 73.750
4284.000 100.000 73.730
4285.000 100.000 73.830
4286.000 100.000 73.820
4287.000 100.000 73.800
4288.000 100.000 73.740
4289.000 100.000 73.690
4290.000 100.000 73.870
4291.000 100.000 73.800
4292.000 100.000 73.610
4293.000 100.000 73.730
4294.000 100.000 73.640
4295.000 100.000 73.870
4296.000 100.000 73.480
4297.000 100.000 73.660
4298.000 100.000 73.700
4299.000 100.000 73.730
4300.000 100.000 73.760
4301.000 100.000 73.730
4302.000 100.000 73.880
4303.000 100.000 73.620
4304.000 100.000 73.660
4305.000 100.000 73.670
4306.000 100.000 73.730
4307.000 100.000 73.820
4308.000 100.000 73.480
4309.000 100.000 73.570
4310.000 100.000 73.880
4311.000 100.000 73.870
4312.000 100.000 73.740
4313.000 100.000 73.750
4314.000 100.000 73.650
4315.000 100.000 73.670
4316.000 100.000 73.750
4317.000 100.000 73.650
4318.000 100.000 73.830
4319.000 100.000 73.620
4320.000 100.000 73.650
4321.000 100.000 73.840
4322.000 100.000 73.690
4323.000 100.000 73.580
4324.000 100.000 73.630
4325.000 100.000 73.750
4326.000 100.000 73.600
4327.000 100.000 73.820
4328.000 100.000 73.680
4329.000 100.000 73.880
4330.000 100.000 73.690
4331.000 100.000 73.710
4332.000 100.000 73.550
4333.000 100.000 73.680
4334.000 100.000 73.790
4335.000 100.000 73.590
4336.000 100.000 73.650
4337.000 100.000 73.750
4338.000 100.000 73.630
4339.000 100.000 73.730
4340.000 100.000 73.770
4341.000 100.000 73.700
4342.000 100.000 73.650
4343.000 100.000 73.670
4344.000 100.000 73.690
4345.000 100.000 73.550
4346.000 100.000 73.610
4347.000 100.000 73.740
4348.000 100.000 73.700
4349.000 100.000 73.880
4350.000 100.000 73.750
4351.000 100.000 73.550
4352.000 100.000 73.680
4353.000 100.000 73.660
4354.000 100.000 73.700
4355.000 100.000 73.650
4356.000 100.000 73.770
4357.000 100.000 73.540
4358.000 100.000 73.490
4359.000 100.000 73.580
4360.000 100.000 73.560
4361.000 100.000 73.730
4362.000 100.000 73.620
4363.000 100.000 73.510
4364.000 100.000 73.670
4365.000 100.000 73.840
4366.000 100.000 73.610
4367.000 100.000 73.760
4368.000 100.000 73.790
4369.000 100.000 73.750
4370.000 100.000 73.740
4371.000 100.000 73.630
4372.000 100.000 73.680
4373.000 100.000 73.430
4374.000 100.000 73.610
4375.000 100.000 73.590
4376.000 100.000 73.740
4377.000 100.000 73.670
4378.000 100.000 73.670
4379.000 100.000 73.680
4380.000 100.000 73.740
4381.000 100.000 73.710
4382.000 100.000 73.700
4383.000 100.000 73.730
4384.000 100.000 73.870
4385.000 100.000 73.750
4386.000 100.000 73.690
4387.000 100.000 73.700
4388.000 100.000 73.810
4389.000 100.000 73.620
4390.000 100.000 73.730
4391.000 100.000 73.840
4392.000 100.000 73.620
4393.000 100.000 73.700
4394.000 100.000 73.630
4395.000 100.000 73.700
4396.000 100.000 73.660
4397.000 100.000 73.580
4398.000 100.000 73.700
4399.000 100.000 73.770
4400.000 100.000 73.580
4401.000 100.000 73.640
4402.000 100.000 73.710
4403.000 100.000 73.670
4404.000 100.000 73.650
4405.000 100.000 73.690
4406.000 100.000 73.580
4407.000 100.000 73.620
4408.000 100.000 73.600
4409.000 100.000 73.840
4410.000 100.000 73.750
4411.000 100.000 73.590
4412.000 100.000 73.770
4413.000 100.000 73.620
4414.000 100.000 73.720
4415.000 100.000 73.730
4416.000 100.000 73.830
4417.000 100.000 73.690
4418.000 100.000 73.480
4419.000 100.000 73.720
4420.000 100.000 73.660
4421.000 100.000 73.610
4422.000 100.000 73.650
4423.000 100.000 73.610
4424.000 100.000 73.550
4425.000 100.000 73.780
4426.000 100.000 73.660
4427.000 100.000 73.680
4428.000 100.000 73.660
4429.000 100.000 73.540
4430.000 100.000 73.540
4431.000 100.000 73.600
4432.000 100.000 73.540
4433.000 100.000 73.380
4434.000 100.000 73.580
4435.000 100.000 73.470
4436.000 100.000 73.500
4437.000 100.000 73.490
4438.000 100.000 73.560
4439.000 100.000 73.540
4440.000 100.000 73.620
4441.000 100.000 73.600
4442.000 100.000 73.730
4443.000 100.000 73.700
4444.000 100.000 73.630
4445.000 100.000 73.660
4446.000 100.000 73.470
4447.000 100.000 73.480
4448.000 100.000 73.500
4449.000 100.000 73.490
4450.000 100.000 73.420
4451.000 100.000 73.550
4452.000 100.000 73.720
4453.000 100.000 73.480
4454.000 100.000 73.690
4455.000 100.000 73.730
4456.000 100.000 73.650
4457.000 100.000 73.630
4458.000 100.000 73.650
4459.000 100.000 73.440
4460.000 100.000 73.730
4461.000 100.000 73.570
4462.000 100.000 73.680
4463.000 100.000 73.590
4464.000 100.000 73.580
4465.000 100.000 73.540
4466.000 100.000 73.760
4467.000 100.000 73.680
4468.000 100.000 73.600
4469.000 100.000 73.590
4470.000 100.000 73.710
4471.000 100.000 73.820
4472.000 100.000 73.640
4473.000 100.000 73.680
4474.000 100.000 73.780
4475.000 100.000 73.710
4476.000 100.000 73.680
4477.000 100.000 73.670
4478.000 100.000 73.530
4479.000 100.000 73.600
4480.000 100.000 73.630
4481.000 100.000 73.600
4482.000 100.000 73.780
4483.000 100.000 73.720
4484.000 100.000 73.670
4485.000 100.000 73.700
4486.000 100.000 73.550
4487.000 100.000 73.720
4488.000 100.000 73.730
4489.000 100.000 73.640
4490.000 100.000 73.600
4491.000 100.000 73.810
4492.000 100.000 73.810
4493.000 100.000 73.560
4494.000 100.000 73.680
4495.000 100.000 73.530
4496.000 100.000 73.610
4497.000 100.000 73.710
4498.000 100.000 73.790
4499.000 100.000 73.640
4500.000 100.000 73.710
4501.000 100.000 73.670
4502.000 100.000 73.660
4503.000 100.000 73.710
4504.000 100.000 73.670
4505.000 100.000 73.710
4506.000 100.000 73.610
4507.000 100.000 73.660
4508.000 100.000 73.590
4509.000 100.000 73.510
4510.000 100.000 73.550
4511.000 100.000 73.680
4512.000 100.000 73.520
4513.000 100.000 73.650
4514.000 100.000 73.630
4515.000 100.000 73.560
4516.000 100.000 73.630
4517.000 100.000 73.660
4518.000 100.000 73.760
4519.000 100.000 73.640
4520.000 100.000 73.670
4521.000 100.000 73.770
4522.000 100.000 73.600
4523.000 100.000 73.640
4524.000 100.000 73.600
4525.000 100.000 73.580
4526.000 100.000 73.660
4527.000 100.000 73.680
4528.000 100.000 73.700
4529.000 100.000 73.640
4530.000 100.000 73.670
4531.000 100.000 73.730
4532.000 100.000 73.650
4533.000 100.000 73.650
4534.000 100.000 73.790
4535.000 100.000 73.680
4536.000 100.000 73.660
4537.000 100.000 73.750
4538.000 100.000 73.850
4539.000 100.000 73.760
4540.000 100.000 73.630
4541.000 100.000 73.700
4542.000 100.000 73.530
4543.000 100.000 73.550
4544.000 100.000 73.470
4545.000 100.000 73.630
4546.000 100.000 73.630
4547.000 100.000 73.730
4548.000 100.000 73.670
4549.000 100.000 73.580
4550.000 100.000 73.680
4551.000 100.000 73.670
4552.000 100.000 73.560
4553.000 100.000 73.710
4554.000 100.000 73.760
4555.000 100.000 73.730
4556.000 100.000 73.790
4557.000 100.000 73.800
4558.000 100.000 73.580
4559.000 100.000 73.540
4560.000 100.000 73.660
4561.000 100.000 73.800
4562.000 100.000 73.830
4563.000 100.000 73.590
4564.000 100.000 73.780
4565.000 100.000 73.500
4566.000 100.000 73.690
4567.000 100.000 73.740
4568.000 100.000 73.630
4569.000 100.000 73.530
4570.000 100.000 73.780
4571.000 100.000 73.660
4572.000 100.000 73.720
4573.000 100.000 73.480
4574.000 100.000 73.590
4575.000 100.000 73.510
4576.000 100.000 73.720
4577.000 100.000 73.700
4578.000 100.000 73.660
4579.000 100.000 73.630
4580.000 100.000 73.560
4581.000 100.000 73.740
4582.000 100.000 73.530
4583.000 100.000 73.750
4584.000 100.000 73.540
4585.000 100.000 73.600
4586.000 100.000 73.620
4587.000 100.000 73.780
4588.000 100.000 73.460
4589.000 100.000 73.570
4590.000 100.000 73.520
4591.000 100.000 73.700
4592.000 100.000 73.470
4593.000 100.000 73.520
4594.000 100.000 73.650
4595.000 100.000 73.530
4596.000 100.000 73.510
4597.000 100.000 73.560
4598.000 100.000 73.620
4599.000 100.000 73.640
4600.000 100.000 73.710
4601.000 100.000 73.570
4602.000 100.000 73.660
4603.000 100.000 73.570
4604.000 100.000 73.580
4605.000 100.000 73.410
4606.000 100.000 73.590
4607.000 100.000 73.650
4608.000 100.000 73.610
4609.000 100.000 73.520
4610.000 100.000 73.540
4611.000 100.000 73.640
4612.000 100.000 73.740
4613.000 100.000 73.590
4614.000 100.000 73.650
4615.000 100.000 73.590
4616.000 100.000 73.620
4617.000 100.000 73.430
4618.000 100.000 73.690
4619.000 100.000 73.670
4620.000 100.000 73.760
4621.000 100.000 73.520
4622.000 100.000 73.700
4623.000 100.000 73.650
4624.000 100.000 73.580
4625.000 100.000 73.660
4626.000 100.000 73.470
4627.000 100.000 73.630
4628.000 100.000 73.750
4629.000 100.000 73.660
4630.000 100.000 73.720
4631.000 100.000 73.740
4632.000 100.000 73.620
4633.000 100.000 73.670
4634.000 100.000 73.520
4635.000 100.000 73.650
4636.000 100.000 73.590
4637.000 100.000 73.570
4638.000 100.000 73.480
4639.000 100.000 73.600
4640.000 100.000 73.710
4641.000 100.000 73.670
4642.000 100.000 73.790
4643.000 100.000 73.710
4644.000 100.000 73.640
4645.000 100.000 73.800
4646.000 100.000 73.750
4647.000 100.000 73.620
4648.000 100.000 73.530
4649.000 100.000 73.790
4650.000 100.000 73.650
4651.000 100.000 73.490
4652.000 100.000 73.540
4653.000 100.000 73.680
4654.000 100.000 73.640
4655.000 100.000 73.640
4656.000 100.000 73.670
4657.000 100.000 73.750
4658.000 100.000 73.740
4659.000 100.000 73.480
4660.000 100.000 73.690
4661.000 100.000 73.550
4662.000 100.000 73.540
4663.000 100.000 73.610
4664.000 100.000 73.800
4665.000 100.000 73.760
4666.000 100.000 73.870
4667.000 100.000 73.470
4668.000 100.000 73.740
4669.000 100.000 73.860
4670.000 100.000 73.690
4671.000 100.000 73.800
4672.000 100.000 73.750
4673.000 100.000 73.620
4674.000 100.000 73.530
4675.000 100.000 73.600
4676.000 100.000 73.700
4677.000 100.000 73.840
4678.000 100.000 73.600
4679.000 100.000 73.630
4680.000 100.000 73.490
4681.000 100.000 73.660
4682.000 100.000 73.530
4683.000 100.000 73.760
4684.000 100.000 73.660
4685.000 100.000 73.610
4686.000 100.000 73.640
4687.000 100.000 73.650
4688.000 100.000 73.620
4689.000 100.000 73.730
4690.000 100.000 73.740
4691.000 100.000 73.610
4692.000 100.000 73.480
4693.000 100.000 73.670
4694.000 100.000 73.630
4695.000 100.000 73.580
4696.000 100.000 73.740
4697.000 100.000 73.670
4698.000 100.000 73.690
4699.000 100.000 73.690
4700.000 100.000 73.720
4701.000 100.000 73.730
4702.000 100.000 73.830
4703.000 100.000 73.870
4704.000 100.000 73.660
4705.000 100.000 73.820
4706.000 100.000 73.780
4707.000 100.000 73.750
4708.000 100.000 73.840
4709.000 100.000 73.740
4710.000 100.000 73.800
4711.000 100.000 73.660
4712.000 100.000 73.710
4713.000 100.000 73.810
4714.000 100.000 73.730
4715.000 100.000 73.750
4716.000 100.000 73.630
4717.000 100.000 73.620
4718.000 100.000 73.690
4719.000 100.000 73.760
4720.000 100.000 73.580
4721.000 100.000 73.670
4722.000 100.000 73.650
4723.000 100.000 73.640
4724.000 100.000 73.780
4725.000 100.000 73.760
4726.000 100.000 73.580
4727.000 100.000 73.700
4728.000 100.000 73.650
4729.000 100.000 73.550
4730.000 100.000 73.580
4731.000 100.000 73.630
4732.000 100.000 73.780
4733.000 100.000 73.490
4734.000 100.000 73.570
4735.000 100.000 73.630
4736.000 100.000 73.710
4737.000 100.000 73.590
4738.000 100.000 73.500
4739.000 100.000 73.660
4740.000 100.000 73.610
4741.000 100.000 73.520
4742.000 100.000 73.670
4743.000 100.000 73.660
4744.000 100.000 73.800
4745.000 100.000 73.550
4746.000 100.000 73.540
4747.000 100.000 73.660
4748.000 100.000 73.740
4749.000 100.000 73.570
4750.000 100.000 73.620
4751.000 100.000 73.770
4752.000 100.000 73.730
4753.000 100.000 73.690
4754.000 100.000 73.550
4755.000 100.000 73.700
4756.000 100.000 73.840
4757.000 100.000 73.760
4758.000 100.000 73.690
4759.000 100.000 73.680
4760.000 100.000 73.740
4761.000 100.000 73.770
4762.000 100.000 73.620
4763.000 100.000 73.690
4764.000 100.000 73.640
4765.000 100.000 73.730
4766.000 100.000 73.580
4767.000 100.000 73.730
4768.000 100.000 73.660
4769.000 100.000 73.660
4770.000 100.000 73.690
4771.000 100.000 73.740
4772.000 100.000 73.680
4773.000 100.000 73.740
4774.000 100.000 73.650
4775.000 100.000 73.750
4776.000 100.000 73.730
4777.000 100.000 73.620
4778.000 100.000 73.790
4779.000 100.000 73.730
4780.000 100.000 73.580
4781.000 100.000 73.590
4782.000 100.000 73.630
4783.000 100.000 73.590
4784.000 100.000 73.470
4785.000 100.000 73.630
4786.000 100.000 73.650
4787.000 100.000 73.740
4788.000 100.000 73.460
4789.000 100.000 73.700
4790.000 100.000 73.510
4791.000 100.000 73.650
4792.000 100.000 73.580
4793.000 100.000 73.580
4794.000 100.000 73.610
4795.000 100.000 73.630
4796.000 100.000 73.630
4797.000 100.000 73.730
4798.000 100.000 73.730
4799.000 100.000 73.700
4800.000 100.000 73.740
4801.000 100.000 73.720
4802.000 100.000 73.720
4803.000 100.000 73.510
4804.000 100.000 73.670
4805.000 100.000 73.700
4806.000 100.000 73.700


==> fig/data/mcnn_dropout_error.txt <==
dropout test
9.000000000000000222e-01 1.409999942779541016e+01
8.499999999999999778e-01 3.664999771118164062e+01
8.000000000000000444e-01 4.886999893188476562e+01
5.999999999999999778e-01 8.512999725341796875e+01
5.500000000000000444e-01 8.687999725341796875e+01
3.499999999999999778e-01 8.782999420166015625e+01
2.999999999999999889e-01 8.658999633789062500e+01
1.000000000000000056e-01 7.990999603271484375e+01
5.000000000000000278e-02 7.755999755859375000e+01
0.000000000000000000 7.374000000000000000e+01

==> fig/data/mcnn_lambda_error_extended.txt <==
lambda test
1.000000000000000056e-01 4.089999771118164062e+01
8.912509381337455072e-02 6.384999847412109375e+01
7.943282347242813790e-02 7.465999603271484375e+01
7.079457843841380216e-02 7.704999542236328125e+01
6.309573444801933051e-02 7.683000183105468750e+01
5.623413251903491145e-02 7.804999542236328125e+01
5.011872336272722023e-02 7.758000183105468750e+01
4.466835921509629964e-02 7.562999725341796875e+01
3.981071705534973415e-02 7.443999481201171875e+01
3.548133892335755130e-02 7.215999603271484375e+01
3.162277660168379134e-02 7.133999633789062500e+01
2.818382931264453578e-02 7.112999725341796875e+01
2.511886431509579437e-02 6.901999664306640625e+01
2.238721138568339902e-02 6.970999908447265625e+01
2.238721138568339902e-02 6.970999908447265625e+01
1.995262314968879874e-02 7.013999938964843750e+01
1.995262314968879874e-02 7.013999938964843750e+01
1.778279410038922925e-02 6.772999572753906250e+01
1.778279410038922925e-02 6.772999572753906250e+01
1.584893192461113431e-02 6.913999938964843750e+01
1.412537544622754007e-02 6.820999908447265625e+01
1.258925411794167490e-02 6.726999664306640625e+01
1.122018454301963557e-02 6.879000091552734375e+01
1.000000000000000021e-02 6.829000091552734375e+01
8.912509381337458889e-03 6.894999694824218750e+01
7.943282347242813790e-03 6.797000122070312500e+01
7.079457843841380389e-03 6.900999450683593750e+01
6.309573444801930275e-03 6.858999633789062500e+01
5.623413251903490971e-03 6.919999694824218750e+01
5.011872336272724625e-03 6.915000152587890625e+01
4.466835921509630485e-03 6.805999755859375000e+01
3.981071705534973415e-03 6.906999969482421875e+01
3.162277660168379394e-03 6.950000000000000000e+01
2.818382931264454792e-03 7.066999816894531250e+01
2.511886431509579437e-03 7.059999847412109375e+01
2.238721138568339902e-03 7.252999877929687500e+01
1.995262314968878920e-03 7.304000091552734375e+01
1.778279410038922752e-03 7.351999664306640625e+01
1.584893192461114082e-03 7.390000152587890625e+01
1.412537544622753964e-03 7.451999664306640625e+01
1.258925411794167490e-03 7.597999572753906250e+01
1.122018454301963036e-03 7.643000030517578125e+01
1.000000000000000021e-03 7.804999542236328125e+01
1.000000000000000021e-03 7.804999542236328125e+01
8.912509381337459322e-04 7.743000030517578125e+01
7.943282347242813140e-04 7.761999511718750000e+01
7.079457843841380172e-04 7.868000030517578125e+01
6.309573444801929842e-04 7.823999786376953125e+01
5.623413251903490971e-04 7.880999755859375000e+01
5.011872336272725275e-04 7.834999847412109375e+01
5.011872336272725275e-04 7.834999847412109375e+01
4.466835921509630485e-04 7.816999816894531250e+01
3.981071705534973523e-04 7.695999908447265625e+01
3.548133892335753221e-04 7.708000183105468750e+01
3.162277660168379394e-04 7.630999755859375000e+01
2.818382931264455009e-04 7.586000061035156250e+01
2.818382931264455009e-04 7.586000061035156250e+01
2.511886431509579545e-04 7.626999664306640625e+01
2.511886431509579545e-04 7.626999664306640625e+01
2.238721138568339957e-04 7.615999603271484375e+01
1.995262314968878758e-04 7.565000152587890625e+01
1.778279410038922698e-04 7.494999694824218750e+01
1.584893192461114190e-04 7.518999481201171875e+01
1.584893192461114190e-04 7.518999481201171875e+01
1.584893192461114190e-04 7.518999481201171875e+01
1.412537544622754072e-04 7.486000061035156250e+01
1.412537544622754072e-04 7.486000061035156250e+01
1.412537544622754072e-04 7.486000061035156250e+01
1.258925411794167436e-04 7.491999816894531250e+01
1.258925411794167436e-04 7.491999816894531250e+01
1.122018454301963009e-04 7.477999877929687500e+01
1.122018454301963009e-04 7.477999877929687500e+01
1.000000000000000048e-04 7.486000061035156250e+01
1.000000000000000048e-04 7.486000061035156250e+01


==> fig/data/no-dd_gradients.txt <==
p0t0bins p0t0hist p1t0bins p1t0hist p0t29bins p0t29hist p1t29bins p1t29hist p0t99bins p0t99hist p1t99bins p1t99hist
-7.444577058777213097e-04 1.324396225981644859e+00 -1.067211702466011047e-01 1.844387358133539601e-01 -8.993451483547687531e-04 1.062982448528797530e+00 -5.702916160225868225e-02 1.545152356420256057e+00 -8.922250708565115929e-04 1.198585768534442098e+00 -2.672047168016433716e-02 1.941533536574340468e+00
-7.293564849533140659e-04 0.000000000000000000e+00 -1.012993156909942627e-01 1.844387358133539601e-01 -8.805301622487604618e-04 1.062985737072992709e+00 -5.573479086160659790e-02 0.000000000000000000e+00 -8.755387389101088047e-04 0.000000000000000000e+00 -2.620541490614414215e-02 0.000000000000000000e+00
-7.142552640289068222e-04 1.324396225981644859e+00 -9.587746113538742065e-02 3.688774716267079201e-01 -8.617152343504130840e-04 2.125964897057595060e+00 -5.444042012095451355e-02 2.317728534630383752e+00 -8.588524069637060165e-04 0.000000000000000000e+00 -2.569035813212394714e-02 0.000000000000000000e+00
-6.991540431044995785e-04 1.324396225981644859e+00 -9.045560657978057861e-02 0.000000000000000000e+00 -8.429002482444047928e-04 1.062982448528797530e+00 -5.314604938030242920e-02 7.725761782101280284e-01 -8.421661332249641418e-04 0.000000000000000000e+00 -2.517530135810375214e-02 0.000000000000000000e+00
-6.840528221800923347e-04 0.000000000000000000e+00 -8.503375202417373657e-02 1.844387358133539601e-01 -8.240852621383965015e-04 0.000000000000000000e+00 -5.185167863965034485e-02 7.725761782101280284e-01 -8.254798012785613537e-04 0.000000000000000000e+00 -2.466024458408355713e-02 1.941533536574340468e+00
-6.689515430480241776e-04 2.648792451963289718e+00 -7.961189746856689453e-02 9.221936790667698558e-01 -8.052702760323882103e-04 0.000000000000000000e+00 -5.055730789899826050e-02 0.000000000000000000e+00 -8.087934693321585655e-04 0.000000000000000000e+00 -2.414518781006336212e-02 0.000000000000000000e+00
-6.538503221236169338e-04 1.324396225981644859e+00 -7.419004291296005249e-02 5.533162074400619357e-01 -7.864553481340408325e-04 2.125964897057595060e+00 -4.926293715834617615e-02 1.545152356420256057e+00 -7.921071373857557774e-04 0.000000000000000000e+00 -2.363013103604316711e-02 0.000000000000000000e+00
-6.387491011992096901e-04 2.648792451963289718e+00 -6.876818835735321045e-02 1.844387358133539601e-01 -7.676403620280325413e-04 3.188947345586393034e+00 -4.796856641769409180e-02 7.725761782101280284e-01 -7.754208054393529892e-04 0.000000000000000000e+00 -2.311507426202297211e-02 0.000000000000000000e+00
-6.236478802748024464e-04 2.648792451963289718e+00 -6.334633380174636841e-02 3.688777250781047901e-01 -7.488253759220242500e-04 2.125971474145985418e+00 -4.667419567704200745e-02 0.000000000000000000e+00 -7.587345317006111145e-04 2.397171537068884195e+00 -2.260001748800277710e-02 0.000000000000000000e+00
-6.085466593503952026e-04 6.621981129908224517e+00 -5.792448297142982483e-02 5.533162074400619357e-01 -7.300104480236768723e-04 3.188947345586393034e+00 -4.537982493638992310e-02 0.000000000000000000e+00 -7.420481997542083263e-04 0.000000000000000000e+00 -2.208496071398258209e-02 0.000000000000000000e+00
-5.934454384259879589e-04 3.973188677944934355e+00 -5.250262841582298279e-02 1.844387358133539601e-01 -7.111954619176685810e-04 5.314912242643988094e+00 -4.408545419573783875e-02 1.545152356420256057e+00 -7.253618678078055382e-04 1.198585768534442098e+00 -2.156990393996238708e-02 1.941533536574340468e+00
-5.783442175015807152e-04 5.297584903926579436e+00 -4.708077386021614075e-02 5.533162074400619357e-01 -6.923804758116602898e-04 2.125971474145985418e+00 -4.279108345508575439e-02 3.090304712840512114e+00 -7.086755358614027500e-04 1.198585768534442098e+00 -2.105484716594219208e-02 0.000000000000000000e+00
-5.632429965771734715e-04 6.621981129908224517e+00 -4.165891930460929871e-02 3.688774716267079201e-01 -6.735655479133129120e-04 3.188947345586393034e+00 -4.149671271443367004e-02 3.862880891050639587e+00 -6.919892039149999619e-04 1.198589949628141360e+00 -2.053979039192199707e-02 3.883067073148680937e+00
-5.481417756527662277e-04 5.297564484462569112e+00 -3.623706474900245667e-02 1.659948622320185585e+00 -6.547505618073046207e-04 6.377894691172786068e+00 -4.020234197378158569e-02 2.317728534630383752e+00 -6.753029301762580872e-04 0.000000000000000000e+00 -2.002473361790180206e-02 3.883067073148680937e+00
-5.330404965206980705e-04 7.946377355889868710e+00 -3.081521019339561462e-02 1.291071150693477554e+00 -6.359355757012963295e-04 4.251942948291970836e+00 -3.890797123312950134e-02 7.725761782101280284e-01 -6.586165982298552990e-04 0.000000000000000000e+00 -1.950967684388160706e-02 0.000000000000000000e+00
-5.179392755962908268e-04 1.059516980785315887e+01 -2.539335563778877258e-02 1.291071150693477554e+00 -6.171206478029489517e-04 8.503859588230380240e+00 -3.761360049247741699e-02 3.862880891050639587e+00 -6.419302662834525108e-04 3.595757305603326515e+00 -1.899462006986141205e-02 1.941533536574340468e+00
-5.028380546718835831e-04 1.059516980785315887e+01 -1.997150108218193054e-02 1.475509886506831680e+00 -5.983056616969406605e-04 5.314912242643988094e+00 -3.631922975182533264e-02 3.090313606981068162e+00 -6.252439343370497227e-04 0.000000000000000000e+00 -1.847956329584121704e-02 1.941533536574340468e+00
-4.877368337474763393e-04 2.383913206766960613e+01 -1.454964652657508850e-02 1.106632414880123871e+00 -5.794906755909323692e-04 9.566842036759178214e+00 -3.502486273646354675e-02 2.317728534630383752e+00 -6.085576023906469345e-04 2.397179899256282720e+00 -1.796450652182102203e-02 3.883067073148680937e+00
-4.726356128230690956e-04 2.251473584168796549e+01 -9.127791970968246460e-03 1.106632509924340368e+00 -5.606756894849240780e-04 7.440900159510949408e+00 -3.373049199581146240e-02 3.090304712840512114e+00 -5.918713286519050598e-04 5.992928842672211154e+00 -1.744944974780082703e-02 7.766134146297361873e+00
-4.575343918986618519e-04 2.781232074561454226e+01 -3.705937881022691727e-03 3.135458508827017265e+00 -5.418607615865767002e-04 1.062982448528797619e+01 -3.243612125515937805e-02 4.635450398684148432e+00 -5.751849967055022717e-04 2.397171537068884195e+00 -1.693439297378063202e-02 3.883067073148680937e+00
-4.424331709742546082e-04 2.648787347087449007e+01 1.715916441753506660e-03 1.659948622320185585e+00 -5.230457754805684090e-04 9.566842036759178214e+00 -3.114174865186214447e-02 6.953185603891150812e+00 -5.584986647590994835e-04 3.595757305603326515e+00 -1.641933619976043701e-02 0.000000000000000000e+00
-4.273319209460169077e-04 2.516352829365125388e+01 7.137770764529705048e-03 2.766581037200309456e+00 -5.042307893745601177e-04 1.169282502078186958e+01 -2.984737791121006012e-02 6.953185603891150812e+00 -5.418123328126966953e-04 1.198585768534442098e+00 -1.590427942574024200e-02 9.707667682871701231e+00
-4.122307000216096640e-04 4.238067923141263549e+01 1.255962532013654709e-02 3.504336582400482847e+00 -4.854158323723822832e-04 1.807072957757197784e+01 -2.855300717055797577e-02 3.862880891050639587e+00 -5.251260008662939072e-04 2.397179899256282720e+00 -1.538922265172004700e-02 3.883067073148680937e+00
-3.971294790972024202e-04 4.900266036132086356e+01 1.798147894442081451e-02 3.319897244640371170e+00 -4.666008753702044487e-04 2.232263141910474857e+01 -2.725863642990589142e-02 1.313379502957217504e+01 -5.084397271275520325e-04 1.318444345387886329e+01 -1.487416587769985199e-02 1.747380182916906577e+01
-3.820282581727951765e-04 5.959771530946759555e+01 2.340333350002765656e-02 2.766581037200309456e+00 -4.477858892641961575e-04 1.700774548477362558e+01 -2.596426568925380707e-02 6.953195609784877718e+00 -4.917533951811492443e-04 4.794343074137768390e+00 -1.435910910367965698e-02 1.941533536574340468e+00
-3.669270081445574760e-04 5.297584903926579614e+01 2.882518805563449860e-02 4.242092381052172456e+00 -4.289709322620183229e-04 2.657460231995879241e+01 -2.466989681124687195e-02 1.158864267315191832e+01 -4.750670632347464561e-04 9.588686148275536780e+00 -1.384405232965946198e-02 5.824590077734120186e+00
-3.518257872201502323e-04 6.489541507310059387e+01 3.424704074859619141e-02 3.319897244640371170e+00 -4.101559752598404884e-04 4.996017508085348879e+01 -2.337552607059478760e-02 8.498337960311408423e+00 -4.583807312883436680e-04 8.390115013543518074e+00 -1.332899462431669235e-02 1.553226829259472375e+01
-3.367245662957429886e-04 7.416618865497210322e+01 3.966889530420303345e-02 2.766581037200309456e+00 -3.913409891538321972e-04 4.889726826872417575e+01 -2.208115532994270325e-02 1.313379502957217504e+01 -4.416944284457713366e-04 1.078727191680997777e+01 -1.281393785029649734e-02 1.164920121944604148e+01
-3.216233453713357449e-04 7.151739620300882905e+01 4.509074985980987549e-02 3.504335980453725519e+00 -3.725260321516543627e-04 6.909385915437184167e+01 -2.078678458929061890e-02 1.390637120778230162e+01 -4.250080964993685484e-04 1.678023002708703615e+01 -1.229888107627630234e-02 3.883067073148680937e+00
-3.065221244469285011e-04 1.086002812305854093e+02 5.051260441541671753e-02 6.270917017654034531e+00 -3.537110460456460714e-04 6.165307738230439583e+01 -1.949241384863853455e-02 1.622409974241268671e+01 -4.083217936567962170e-04 1.198585768534442231e+01 -1.178382430225610733e-02 1.553226829259472375e+01
-2.914208744186908007e-04 1.191956603383480342e+02 5.593445897102355957e-02 4.426529659520495485e+00 -3.348960890434682369e-04 8.929066379506153339e+01 -1.819804310798645020e-02 1.931440445525320015e+01 -3.916354617103934288e-04 1.797878652801663080e+01 -1.126876752823591232e-02 1.941533536574340246e+01
-2.763196534942835569e-04 1.258176414682562694e+02 6.135631352663040161e-02 3.688774716267079423e+00 -3.160811320412904024e-04 1.233059640293405153e+02 -1.690367236733436584e-02 1.699667592062281685e+01 -3.749491297639906406e-04 3.356046005417407230e+01 -1.075371075421571732e-02 2.135686890231774271e+01
-2.612184325698763132e-04 1.801178867335037239e+02 6.677816808223724365e-02 5.348723338587265452e+00 -2.972661459352821112e-04 1.318100275069956240e+02 -1.560930162668228149e-02 1.390637120778230162e+01 -3.582628269214183092e-04 3.475898728749882594e+01 -1.023865398019552231e-02 1.747380182916906577e+01
-2.461172116454690695e-04 2.344179061077774975e+02 7.220002263784408569e-02 3.504335980453725519e+00 -2.784511889331042767e-04 1.339357885146285128e+02 -1.431493088603019714e-02 1.699667592062281685e+01 -3.415764949750155210e-04 3.955339934956229797e+01 -9.723597206175327301e-03 2.912300304861510369e+01
-2.310159761691465974e-04 2.635548489703473365e+02 7.762187719345092773e-02 4.979845866960556755e+00 -2.596362028270959854e-04 1.860222162397115255e+02 -1.302056014537811279e-02 1.776925209883293988e+01 -3.248901921324431896e-04 3.955333036163658988e+01 -9.208540432155132294e-03 2.135686890231774271e+01
-2.159147552447393537e-04 3.138816030934647756e+02 8.304373174905776978e-02 3.504335980453725519e+00 -2.408212458249181509e-04 2.721237172897123173e+02 -1.172618940472602844e-02 2.163213298988358346e+01 -3.082038601860404015e-04 5.393635958404989594e+01 -8.693483658134937286e-03 2.523993597546642320e+01
-2.008135197684168816e-04 3.642089621449523520e+02 8.846558630466461182e-02 3.873213452080433328e+00 -2.220062742708250880e-04 2.912574161616452670e+02 -1.043181866407394409e-02 1.854182827704307002e+01 -2.915175282396376133e-04 5.393645365849404527e+01 -8.178426884114742279e-03 2.912302937865877084e+01
-1.857122988440096378e-04 4.476454930193717132e+02 9.388744086027145386e-02 6.639794489280742340e+00 -2.031913027167320251e-04 3.709814483866247770e+02 -9.137447923421859741e-03 2.085957182050324477e+01 -2.748312253970652819e-04 8.869534687154872188e+01 -7.663370575755834579e-03 3.106450849986031670e+01
-1.706110633676871657e-04 5.496244337823826527e+02 9.930929541587829590e-02 4.610968395333848946e+00 -1.843763457145541906e-04 4.645236892797042287e+02 -7.843078114092350006e-03 1.699666980592098042e+01 -2.581448934506624937e-04 1.186600945667080964e+02 -7.148313336074352264e-03 3.883067073148680493e+01
-1.555098424432799220e-04 7.284172223688001395e+02 1.047311499714851379e-01 4.426529659520495485e+00 -1.655613741604611278e-04 6.144043304431786510e+02 -6.548706907778978348e-03 2.317729368453960959e+01 -2.414585760561749339e-04 1.630078066774979675e+02 -6.633256562054157257e-03 3.883067073148680493e+01
-1.404086069669574499e-04 8.198012638826381817e+02 1.101530045270919800e-01 3.504335980453725519e+00 -1.467464026063680649e-04 8.195601016811257296e+02 -5.254336632788181305e-03 2.549501388093421994e+01 -2.247722586616873741e-04 1.558162857946671807e+02 -6.118199788033962250e-03 3.106453658518944749e+01
-1.253073860425502062e-04 1.060840865884865252e+03 1.155748590826988220e-01 4.979845866960556755e+00 -1.279314310522750020e-04 1.020464334461266844e+03 -3.959965892136096954e-03 2.163213298988358346e+01 -2.080859412671998143e-04 2.205399737401443474e+02 -5.603143014013767242e-03 6.018753963380454763e+01
-1.102061578421853483e-04 1.348234708452924679e+03 1.209967136383056641e-01 3.688779785298498926e+00 -1.091164667741395533e-04 1.266013075359560162e+03 -2.665595151484012604e-03 1.699667744929896074e+01 -1.913996238727122545e-04 2.816676556055938931e+02 -5.088086239993572235e-03 4.853833841435850616e+01
-9.510492964182049036e-05 1.656818880426924125e+03 1.264185607433319092e-01 6.455346882686784582e+00 -9.030149522004649043e-05 1.666758412953402512e+03 -1.371224527247250080e-03 1.931440619238518153e+01 -1.747132919263094664e-04 3.547816968863191391e+02 -4.573029465973377228e-03 3.300607012176378419e+01
-8.000370144145563245e-05 2.058110743551910673e+03 1.318404227495193481e-01 4.426535742358199244e+00 -7.148653094191104174e-05 2.255650500346755962e+03 -7.685393211431801319e-05 2.472243992625303477e+01 -1.580269745318219066e-04 4.482714683631194248e+02 -4.057972691953182220e-03 5.436293902408152690e+01
-6.490247324109077454e-05 2.722957984640609993e+03 1.372622698545455933e-01 4.242085094337030071e+00 -5.267155938781797886e-05 3.396232206448369652e+03 1.217516721226274967e-03 2.163213493547140231e+01 -1.413406571373343468e-04 5.933004728335404252e+02 -3.542915917932987213e-03 6.407060670695322813e+01
-4.980124867870472372e-05 3.627519515179333212e+03 1.426841318607330322e-01 2.951023828238799052e+00 -3.385659147170372307e-05 5.115075992944177415e+03 2.511887345463037491e-03 1.236122107489118527e+01 -1.246543397428467870e-04 7.982584699189264938e+02 -3.027859143912792206e-03 5.630447256065587425e+01
-3.470002047833986580e-05 4.766500294888228382e+03 1.481059789657592773e-01 5.902031435599345954e+00 -1.504162173660006374e-05 1.075101487825314689e+04 3.806257853284478188e-03 1.699667897797538174e+01 -1.079680150724016130e-04 1.017600204920557303e+03 -2.512802369892597198e-03 3.883067073148680493e+01
-1.959879409696441144e-05 7.366288703385920599e+03 1.535278409719467163e-01 3.135462817503724242e+00 3.773346634261542931e-06 7.351593010640468492e+03 5.100628361105918884e-03 1.622409974241268671e+01 -9.128169767791405320e-05 1.434707790529962494e+03 -1.997745595872402191e-03 4.271373780463548542e+01
-4.497566806094255298e-06 1.105208184641415210e+04 1.589496880769729614e-01 4.242085094337030071e+00 2.258831591461785138e-05 4.218981417024594521e+03 6.394999101758003235e-03 1.931440445525320015e+01 -7.459537300746887922e-05 1.897362926253524392e+03 -1.482688821852207184e-03 6.795367378010190862e+01
1.060366048477590084e-05 6.068380583626033513e+03 1.643715500831604004e-01 3.504340796033573735e+00 4.140328383073210716e-05 2.846669749254690032e+03 7.689369842410087585e-03 1.622409974241268671e+01 -5.790905561298131943e-05 2.871813379759544205e+03 -9.676320478320121765e-04 6.212907317037889499e+01
2.570488868514075875e-05 4.322827198811735798e+03 1.697933971881866455e-01 4.610962059061988860e+00 6.021825174684636295e-05 1.993094017868761512e+03 8.983740583062171936e-03 1.931440445525320015e+01 -4.122273458051495254e-05 4.289741738980236732e+03 -4.525752447079867125e-04 6.989520731667626308e+01
4.080611688550561666e-05 3.150737862577826490e+03 1.752152591943740845e-01 2.582145849708949115e+00 7.903321966296061873e-05 1.555144524979879634e+03 1.027811132371425629e-02 1.776925209883293988e+01 -2.453641536703798920e-05 7.461201289233372336e+03 6.248153658816590905e-05 5.242140548750718665e+01
5.590734144789166749e-05 2.366694345374677596e+03 1.806371062994003296e-01 3.873208129612070838e+00 9.784819121705368161e-05 1.115069882135280068e+03 1.157248206436634064e-02 1.313379502957217504e+01 -7.850094334571622312e-06 1.541022730532907190e+04 5.775383324362337589e-04 4.465526629462326014e+01
7.100857328623533249e-05 1.817071622046816628e+03 1.860589683055877686e-01 2.397706860444024368e+00 1.166631554951891303e-04 9.173545625821161593e+02 1.286685280501842499e-02 1.158865101139069154e+01 8.836225788400042802e-06 7.245455709785660474e+03 1.092595164664089680e-03 6.018753963380454763e+01
8.610979421064257622e-05 1.481998662827920271e+03 1.914808154106140137e-01 1.844384823624795722e+00 1.354781270492821932e-04 7.249545905921243047e+02 1.416122261434793472e-02 1.467894738599243176e+01 2.552254591137170792e-05 4.142315125396069561e+03 1.607651938684284687e-03 3.688914553275397168e+01
1.012110224110074341e-04 1.124411854102684856e+03 1.969026774168014526e-01 1.291072924854474557e+00 1.542930986033752561e-04 5.761369326993127515e+02 1.545559335500001907e-02 1.622408806889520250e+01 4.220886694383807480e-05 2.773529282455586326e+03 2.122708596289157867e-03 5.047984913159261566e+01
1.163122506113722920e-04 8.754250617923216851e+02 2.023245245218276978e-01 2.213261788349754511e+00 1.731080701574683189e-04 4.645240485528797194e+02 1.674996502697467804e-02 1.313379502957217504e+01 5.889518797630444169e-05 1.909348794391575666e+03 2.637765603139996529e-03 4.077220426806114517e+01
1.314134860876947641e-04 7.244447356119596861e+02 2.077463865280151367e-01 2.397706860444024368e+00 1.919230271596461535e-04 3.752330945440173764e+02 1.804433576762676239e-02 6.953195609784877718e+00 7.558150537079200149e-05 1.404743133250723531e+03 3.152822377160191536e-03 3.494760365833813154e+01
1.465147070121020079e-04 6.224662262113730549e+02 2.131682336330413818e-01 2.582138753074713744e+00 2.107379987137392163e-04 3.103911150335781031e+02 1.933870464563369751e-02 1.081606649494179173e+01 9.226783004123717546e-05 9.984228158996752427e+02 3.667879151180386543e-03 3.688915387059925166e+01
1.616159279365092516e-04 5.151896354572058954e+02 2.185900956392288208e-01 1.844389892649249463e+00 2.295529702678322792e-04 2.221636753948555167e+02 2.063307538628578186e-02 8.498337960311408423e+00 1.089541474357247353e-04 7.922658839251923837e+02 4.182935692369937897e-03 4.659680487778416591e+01
1.767171634128317237e-04 4.463215281558143488e+02 2.240119427442550659e-01 7.377539294499182443e-01 2.483679272700101137e-04 1.892108758381259861e+02 2.192744612693786621e-02 1.081606649494179173e+01 1.256404648302122951e-04 5.980948200887610255e+02 4.697992466390132904e-03 5.630447256065587425e+01
1.918183843372389674e-04 3.469914768375011818e+02 2.294338047504425049e-01 2.028828881914174431e+00 2.671829133760184050e-04 1.743293912189296577e+02 2.322181686758995056e-02 1.004349031673166159e+01 1.423267822246998549e-04 4.207036047555891969e+02 5.213049240410327911e-03 4.271369918730793813e+01
2.069196198135614395e-04 3.112331131056865274e+02 2.348556518554687500e-01 1.659946341262316105e+00 2.859978703781962395e-04 1.243689464778693150e+02 2.451618760824203491e-02 1.004349031673166159e+01 1.590131141711026430e-04 3.224198529135805984e+02 5.728106480091810226e-03 4.271373780463548542e+01
2.220208407379686832e-04 2.450130657058691668e+02 2.402775138616561890e-01 1.475511914119399526e+00 3.048128564842045307e-04 8.929066379506153339e+01 2.581055834889411926e-02 1.081606649494179173e+01 1.756994315655902028e-04 2.361216023196110427e+02 6.243163254112005234e-03 3.883067073148680493e+01
2.371220762142911553e-04 2.251471414594473401e+02 2.456993609666824341e-01 1.106630894174877255e+00 3.236278134863823652e-04 7.440888649588461590e+01 2.710492908954620361e-02 7.725761782101279174e+00 1.923857489600777626e-04 2.157456264849238039e+02 6.758220028132200241e-03 3.300607012176378419e+01
2.522233116906136274e-04 1.443591886319992739e+02 2.511212229728698730e-01 7.377559570596997629e-01 3.424427704885601997e-04 7.759771874260222546e+01 2.839929983019828796e-02 6.953185603891150812e+00 2.090720663545653224e-04 1.869795429536006282e+02 7.273276802152395248e-03 2.912300304861510369e+01
2.673245326150208712e-04 1.350884150501277929e+02 2.565430700778961182e-01 9.221949463246247314e-01 3.612577565945684910e-04 4.996025236152252802e+01 2.969367057085037231e-02 6.180609425681024227e+00 2.257583837490528822e-04 1.138656480107720057e+02 7.788333576172590256e-03 2.912302937865877084e+01
2.824257535394281149e-04 1.138980754344214432e+02 2.619649171829223633e-01 9.221949463246247314e-01 3.800727135967463255e-04 4.889719263232468904e+01 3.098804131150245667e-02 3.862880891050639587e+00 2.424447156954556704e-04 1.090714951760657385e+02 8.303389884531497955e-03 2.135686890231774271e+01
2.975269744638353586e-04 1.138980754344214432e+02 2.673867642879486084e-01 9.221898773141022909e-01 3.988876997027546167e-04 3.826742734074066021e+01 3.228241205215454102e-02 3.862880891050639587e+00 2.591310185380280018e-04 8.989393264008315043e+01 8.818446658551692963e-03 2.718146951204076345e+01
3.126281953882426023e-04 6.754407735072994967e+01 2.728086411952972412e-01 7.377559570596997629e-01 4.177026567049324512e-04 2.657460231995879241e+01 3.357678279280662537e-02 4.635457069260767504e+00 2.758173504844307899e-04 7.311373188060098016e+01 9.333503432571887970e-03 1.941533536574340246e+01
3.277294454164803028e-04 7.151739620300882905e+01 2.782304883003234863e-01 9.221949463246247314e-01 4.365176137071102858e-04 2.763754366174874022e+01 3.487115353345870972e-02 2.317728534630383752e+00 2.925036824308335781e-04 5.034069008126110845e+01 9.848560206592082977e-03 2.523993597546642320e+01
3.428306663408875465e-04 6.224662262113730549e+01 2.836523354053497314e-01 5.533169677947749054e-01 4.553325998131185770e-04 3.295250687674890600e+01 3.616552427411079407e-02 3.090304712840512114e+00 3.091899852734059095e-04 4.794343074137768923e+01 1.036361698061227798e-02 1.747380182916906577e+01
3.579318872652947903e-04 6.357101884711894968e+01 2.890741825103759766e-01 3.688759509256409053e-01 4.741475568152964115e-04 2.019666652204715263e+01 3.745989501476287842e-02 3.090304712840512114e+00 3.258763172198086977e-04 4.075198720863994595e+01 1.087867375463247299e-02 1.747380182916906577e+01
3.730331081897020340e-04 3.708309432748605161e+01 2.944960594177246094e-01 9.221949463246247314e-01 4.929625429213047028e-04 1.700777179316788335e+01 3.875426575541496277e-02 4.635457069260767504e+00 3.425626200623810291e-04 3.955333036163658988e+01 1.139373052865266800e-02 7.766120103645492989e+00
3.881343291141092777e-04 3.178544816504938453e+01 2.999179065227508545e-01 9.221949463246247314e-01 5.117774708196520805e-04 1.594473672793196251e+01 4.004863649606704712e-02 3.090304712840512114e+00 3.592489520087838173e-04 2.397171537068884462e+01 1.190878823399543762e-02 1.747380182916906577e+01
4.032355791423469782e-04 4.238067923141263549e+01 3.053397536277770996e-01 3.688779785298498815e-01 5.305924569256603718e-04 1.381877183087437011e+01 4.134300723671913147e-02 7.725761782101280284e-01 3.759352839551866055e-04 1.438305430893174552e+01 1.242384500801563263e-02 1.359073475602038172e+01
4.183368000667542219e-04 1.986594338972467355e+01 3.107616007328033447e-01 3.688759509256409053e-01 5.494074430316686630e-04 9.566842036759178214e+00 4.263737797737121582e-02 1.545152356420256057e+00 3.926215867977589369e-04 1.917737229655107356e+01 1.293890178203582764e-02 0.000000000000000000e+00
4.334380209911614656e-04 2.119033961570631774e+01 3.161834776401519775e-01 3.688779785298498815e-01 5.682224291376769543e-04 4.251942948291970836e+00 4.393174871802330017e-02 2.317728534630383752e+00 4.093079187441617250e-04 1.558164216800938995e+01 1.345395855605602264e-02 1.164920121944604148e+01
4.485392419155687094e-04 1.721711775606841854e+01 3.216053247451782227e-01 0.000000000000000000e+00 5.870373570360243320e-04 1.169280693381677416e+01 4.522611945867538452e-02 0.000000000000000000e+00 4.259942215867340565e-04 9.588686148275536780e+00 1.396901533007621765e-02 3.883067073148680937e+00
4.636404919438064098e-04 1.721715093776138161e+01 3.270271718502044678e-01 0.000000000000000000e+00 6.058523431420326233e-04 9.566842036759178214e+00 4.652049019932746887e-02 7.725761782101280284e-01 4.426805535331368446e-04 9.588686148275536780e+00 1.448407210409641266e-02 3.883067073148680937e+00
4.787417128682136536e-04 1.324396225981644903e+01 3.324490189552307129e-01 1.844379754628204526e-01 6.246673292480409145e-04 1.062985737072992620e+01 4.781486093997955322e-02 1.545152356420256057e+00 4.593668854795396328e-04 7.191527154465872762e+00 1.499912887811660767e-02 1.359073475602038172e+01
4.938429337926208973e-04 1.456835848579809323e+01 3.378708958625793457e-01 0.000000000000000000e+00 6.434822571463882923e-04 4.251929794115190120e+00 4.910923168063163757e-02 2.317728534630383752e+00 4.760531883221119642e-04 1.198587859077645312e+00 1.551418565213680267e-02 3.883067073148680937e+00
5.089441547170281410e-04 5.297584903926579436e+00 3.432927429676055908e-01 1.844389892649249407e-01 6.622972432523965836e-04 1.062982448528797530e+00 5.040360242128372192e-02 0.000000000000000000e+00 4.927394911646842957e-04 3.595757305603326515e+00 1.602924242615699768e-02 7.766134146297361873e+00
5.240453756414353848e-04 1.589275471177973742e+01 3.487145900726318359e-01 0.000000000000000000e+00 6.811122293584048748e-04 4.251929794115190120e+00 5.169796943664550781e-02 0.000000000000000000e+00 5.094258231110870838e-04 5.992928842672211154e+00 1.654429920017719269e-02 5.824600609723020739e+00
5.391465965658426285e-04 1.324396225981644859e+00 3.541364371776580811e-01 0.000000000000000000e+00 6.999272154644131660e-04 4.251942948291970836e+00 5.299234017729759216e-02 0.000000000000000000e+00 5.261121550574898720e-04 5.992928842672211154e+00 1.705935597419738770e-02 9.707667682871701231e+00
5.542478174902498722e-04 6.621955605578212278e+00 3.595583140850067139e-01 0.000000000000000000e+00 7.187421433627605438e-04 2.125964897057595060e+00 5.428671091794967651e-02 7.725761782101280284e-01 5.427984870038926601e-04 1.198585768534442098e+00 1.757441274821758270e-02 1.941533536574340468e+00
5.693490966223180294e-04 7.946377355889868710e+00 3.649801611900329590e-01 0.000000000000000000e+00 7.375571294687688351e-04 2.125964897057595060e+00 5.558108165860176086e-02 7.725761782101280284e-01 5.594848189502954483e-04 2.397179899256282720e+00 1.808946952223777771e-02 1.941533536574340468e+00
5.844503175467252731e-04 9.270773581871512903e+00 3.704020082950592041e-01 0.000000000000000000e+00 7.563721155747771263e-04 2.125971474145985418e+00 5.687545239925384521e-02 7.725761782101280284e-01 5.761710926890373230e-04 4.794343074137768390e+00 1.860452629625797272e-02 1.941533536574340468e+00
5.995515384711325169e-04 5.297584903926579436e+00 3.758238554000854492e-01 0.000000000000000000e+00 7.751870434731245041e-04 1.062982448528797530e+00 5.816982313990592957e-02 0.000000000000000000e+00 5.928574246354401112e-04 0.000000000000000000e+00 1.911958307027816772e-02 0.000000000000000000e+00
6.146527593955397606e-04 3.973188677944934355e+00 3.812457323074340820e-01 1.844389892649249407e-01 7.940020295791327953e-04 2.125964897057595060e+00 5.946419388055801392e-02 7.725761782101280284e-01 6.095437565818428993e-04 1.198585768534442098e+00 1.963463984429836273e-02 0.000000000000000000e+00
6.297539803199470043e-04 1.324396225981644859e+00 3.866675794124603271e-01 1.844389892649249407e-01 8.128170156851410866e-04 4.251942948291970836e+00 6.075856462121009827e-02 0.000000000000000000e+00 6.262300885282456875e-04 0.000000000000000000e+00 2.014969661831855774e-02 1.941533536574340468e+00
6.448552012443542480e-04 2.648792451963289718e+00 3.920894265174865723e-01 0.000000000000000000e+00 8.316319435834884644e-04 0.000000000000000000e+00 6.205293536186218262e-02 7.725739546877877784e-01 6.429164204746484756e-04 1.198589949628141360e+00 2.066475339233875275e-02 0.000000000000000000e+00
6.599564221687614918e-04 1.324396225981644859e+00 3.975112736225128174e-01 0.000000000000000000e+00 8.504469296894967556e-04 1.062982448528797530e+00 6.334730982780456543e-02 0.000000000000000000e+00 6.596026942133903503e-04 0.000000000000000000e+00 2.117981016635894775e-02 0.000000000000000000e+00
6.750576430931687355e-04 0.000000000000000000e+00 4.029331505298614502e-01 0.000000000000000000e+00 8.692619157955050468e-04 0.000000000000000000e+00 6.464167684316635132e-02 0.000000000000000000e+00 6.762890261597931385e-04 2.397171537068884195e+00 2.169486694037914276e-02 3.883067073148680937e+00
6.901588640175759792e-04 1.324391121115642278e+00 4.083549976348876953e-01 0.000000000000000000e+00 8.880768436938524246e-04 0.000000000000000000e+00 6.593605130910873413e-02 0.000000000000000000e+00 6.929753581061959267e-04 1.198585768534442098e+00 2.220992371439933777e-02 5.824600609723020739e+00
7.052601431496441364e-04 0.000000000000000000e+00 4.137768447399139404e-01 0.000000000000000000e+00 9.068918297998607159e-04 0.000000000000000000e+00 6.723041832447052002e-02 0.000000000000000000e+00 7.096616900525987148e-04 1.198585768534442098e+00 2.272498048841953278e-02 0.000000000000000000e+00
7.203613640740513802e-04 0.000000000000000000e+00 4.191986918449401855e-01 0.000000000000000000e+00 9.257068159058690071e-04 0.000000000000000000e+00 6.852479279041290283e-02 7.725784017452670405e-01 7.263480219990015030e-04 0.000000000000000000e+00 2.324003726243972778e-02 0.000000000000000000e+00
7.354625849984586239e-04 0.000000000000000000e+00 4.246205687522888184e-01 0.000000000000000000e+00 9.445218020118772984e-04 0.000000000000000000e+00 6.981915980577468872e-02 0.000000000000000000e+00 7.430342957377433777e-04 1.198585768534442098e+00 2.375509403645992279e-02 0.000000000000000000e+00
7.505638059228658676e-04 1.324396225981644859e+00 4.300424158573150635e-01 1.844389892649249407e-01 9.633367299102246761e-04 1.062982448528797530e+00 7.111353427171707153e-02 7.725784017452670405e-01 7.597206276841461658e-04 2.397171537068884195e+00 2.427015081048011780e-02 1.941533536574340468e+00


==> fig/data/resnet_lambda_error_smooth.txt <==
lambda test
1.000000000000000056e-01 3.641999816894531250e+01
8.912509381337455072e-02 5.950000000000000000e+01
7.943282347242813790e-02 7.811999511718750000e+01
7.413102413009177438e-02 8.534999847412109375e+01
7.079457843841380216e-02 8.404999542236328125e+01
6.606934480075961347e-02 8.404000091552734375e+01
6.309573444801933051e-02 7.938999938964843750e+01
5.623413251903491145e-02 7.619999694824218750e+01
5.011872336272722023e-02 7.470999908447265625e+01
4.102041029866067973e-02 7.569999694824218750e+01
3.981071705534973415e-02 7.487999725341796875e+01
3.698281797802662613e-02 7.665999603271484375e+01
3.548133892335755130e-02 7.647000122070312500e+01
3.162277660168379134e-02 7.836000061035156250e+01
2.818382931264453578e-02 7.808000183105468750e+01
2.511886431509579437e-02 7.948999786376953125e+01
2.238721138568339902e-02 7.870999908447265625e+01
1.995262314968879874e-02 7.940000152587890625e+01
1.778279410038922925e-02 7.991999816894531250e+01
1.584893192461113431e-02 8.050999450683593750e+01
1.412537544622754007e-02 8.043000030517578125e+01
1.258925411794167490e-02 8.011000061035156250e+01
1.122018454301963557e-02 7.958999633789062500e+01
1.000000000000000021e-02 8.045999908447265625e+01
8.912509381337458889e-03 8.063999938964843750e+01
7.943282347242813790e-03 8.093000030517578125e+01
3.162277660168379394e-03 8.486000061035156250e+01
2.818382931264454792e-03 8.470999908447265625e+01
2.511886431509579437e-03 8.422000122070312500e+01
2.238721138568339902e-03 8.345999908447265625e+01
1.995262314968878920e-03 8.475999450683593750e+01
1.778279410038922752e-03 8.430999755859375000e+01
1.584893192461114082e-03 8.454999542236328125e+01
1.412537544622753964e-03 8.511000061035156250e+01
1.258925411794167490e-03 8.511999511718750000e+01
1.122018454301963036e-03 8.447000122070312500e+01
1.000000000000000021e-03 8.465999603271484375e+01


==> fig/data/two_layer_nn_lambda_risk_scaled.txt <==
lambda risk scaled
1.000000000000000021e-02 1.079217720031738281e+01 1.089515399932861328e+01
1.325711365590108784e-02 1.079218006134033203e+01 1.089492321014404297e+01
1.757510624854792189e-02 1.079222297668457031e+01 1.089460277557373047e+01
2.329951810515371730e-02 1.079223155975341797e+01 1.089425849914550781e+01
3.088843596477481787e-02 1.079226779937744141e+01 1.089372539520263672e+01
4.094915062380425491e-02 1.079231452941894531e+01 1.089305686950683594e+01
5.428675439323859403e-02 1.079233360290527344e+01 1.089206504821777344e+01
7.196856730011520764e-02 1.079243469238281250e+01 1.089090824127197266e+01
9.540954763499938374e-02 1.079263401031494141e+01 1.088936710357666016e+01
1.264855216855295672e-01 1.079253482818603516e+01 1.088743495941162109e+01
1.676832936811008257e-01 1.079282569885253906e+01 1.088498783111572266e+01
2.222996482526194417e-01 1.079325389862060547e+01 1.088153457641601562e+01
2.947051702551809482e-01 1.079400634765625000e+01 1.087744712829589844e+01
3.906939937054617062e-01 1.079467105865478516e+01 1.087203598022460938e+01
5.179474679231209633e-01 1.079278087615966797e+01 1.086539936065673828e+01
6.866488450043002345e-01 1.079453182220458984e+01 1.085648155212402344e+01
9.102981779915217952e-01 1.080004405975341797e+01 1.084616947174072266e+01
1.206792640639328784e+00 1.079733657836914062e+01 1.083290290832519531e+01
1.599858719606057411e+00 1.080119228363037109e+01 1.081826496124267578e+01
2.120950887920190375e+00 1.080586910247802734e+01 1.080483627319335938e+01
2.811768697974230680e+00 1.081590270996093750e+01 1.079232978820800781e+01
3.727593720314938075e+00 1.083468818664550781e+01 1.078091812133789062e+01
4.941713361323833098e+00 1.085270977020263672e+01 1.076784133911132812e+01
6.551285568595509368e+00 1.087345886230468750e+01 1.075227355957031250e+01
8.685113737513519894e+00 1.089910888671875000e+01 1.073762893676757812e+01
1.151395399326446878e+01 1.093496036529541016e+01 1.072111320495605469e+01
1.526417967175233414e+01 1.096650218963623047e+01 1.070187950134277344e+01
2.023589647725157548e+01 1.102012443542480469e+01 1.067837905883789062e+01
2.682695795279724749e+01 1.106580924987792969e+01 1.064965629577636719e+01
3.556480306223128451e+01 1.111869525909423828e+01 1.060160350799560547e+01
4.714866363457394272e+01 1.115870380401611328e+01 1.056519222259521484e+01
6.250551925273969545e+01 1.114351749420166016e+01 1.051903343200683594e+01
8.286427728546841820e+01 1.116026973724365234e+01 1.047026062011718750e+01
1.098541141987557239e+02 1.115681362152099609e+01 1.041290950775146484e+01
1.456348477501244361e+02 1.108283996582031250e+01 1.037223529815673828e+01
1.930697728883249624e+02 1.101838874816894531e+01 1.033640098571777344e+01
2.559547922699533160e+02 1.087277030944824219e+01 1.031213092803955078e+01
3.393221771895329653e+02 1.074448680877685547e+01 1.031618499755859375e+01
4.498432668969443853e+02 1.054175376892089844e+01 1.034105110168457031e+01
5.963623316594636208e+02 1.044346141815185547e+01 1.047137546539306641e+01
7.906043210907702132e+02 1.037181377410888672e+01 1.070412063598632812e+01
1.048113134154685213e+03 1.041891860961914062e+01 1.107333755493164062e+01
1.389495494373136125e+03 1.049529743194580078e+01 1.166576290130615234e+01
1.842069969326716318e+03 1.063730907440185547e+01 1.241963863372802734e+01
2.442053094548649824e+03 1.086235809326171875e+01 1.315020561218261719e+01
3.237457542817639933e+03 1.141682624816894531e+01 1.397980213165283203e+01
4.291934260128778078e+03 1.238955688476562500e+01 1.420752143859863281e+01
5.689866029018293375e+03 1.315771102905273438e+01 1.420946121215820312e+01
7.543120063354607737e+03 1.407789993286132812e+01 1.420946502685546875e+01
1.000000000000000000e+04 1.420946502685546875e+01 nan


==> fig/data/two_layer_nn_t_risk.txt <==
t risk
0.000000000000000000e+00 1.398248100280761719e+01
1.000000000000000000e+00 1.364950942993164062e+01
2.000000000000000000e+00 1.324424266815185547e+01
3.000000000000000000e+00 1.272430610656738281e+01
4.000000000000000000e+00 1.216337394714355469e+01
5.000000000000000000e+00 1.166711235046386719e+01
6.000000000000000000e+00 1.122713756561279297e+01
7.000000000000000000e+00 1.085696983337402344e+01
8.000000000000000000e+00 1.055786323547363281e+01
9.000000000000000000e+00 1.035001945495605469e+01
1.000000000000000000e+01 1.021009159088134766e+01
1.100000000000000000e+01 1.013731575012207031e+01
1.200000000000000000e+01 1.010798358917236328e+01
1.300000000000000000e+01 1.009432792663574219e+01
1.400000000000000000e+01 1.010664558410644531e+01
1.500000000000000000e+01 1.011404228210449219e+01
1.600000000000000000e+01 1.012188434600830078e+01
1.700000000000000000e+01 1.014938163757324219e+01
1.800000000000000000e+01 1.017662715911865234e+01
1.900000000000000000e+01 1.019903087615966797e+01
2.000000000000000000e+01 1.023095798492431641e+01
2.100000000000000000e+01 1.026423454284667969e+01
2.200000000000000000e+01 1.030097961425781250e+01
2.300000000000000000e+01 1.033205890655517578e+01
2.400000000000000000e+01 1.036098861694335938e+01
2.500000000000000000e+01 1.039686107635498047e+01
2.600000000000000000e+01 1.042744827270507812e+01
2.700000000000000000e+01 1.045290660858154297e+01
2.800000000000000000e+01 1.048034667968750000e+01
2.900000000000000000e+01 1.050154495239257812e+01
3.000000000000000000e+01 1.052142143249511719e+01
3.100000000000000000e+01 1.054382038116455078e+01
3.200000000000000000e+01 1.056223392486572266e+01
3.300000000000000000e+01 1.057757091522216797e+01
3.400000000000000000e+01 1.059551811218261719e+01
3.500000000000000000e+01 1.061120605468750000e+01
3.600000000000000000e+01 1.062191390991210938e+01
3.700000000000000000e+01 1.063885116577148438e+01
3.800000000000000000e+01 1.064787292480468750e+01
3.900000000000000000e+01 1.065770721435546875e+01
4.000000000000000000e+01 1.066828632354736328e+01
4.100000000000000000e+01 1.067767047882080078e+01
4.200000000000000000e+01 1.068485832214355469e+01
4.300000000000000000e+01 1.069349098205566406e+01
4.400000000000000000e+01 1.070056343078613281e+01
4.500000000000000000e+01 1.070579814910888672e+01
4.600000000000000000e+01 1.071231651306152344e+01
4.700000000000000000e+01 1.071747398376464844e+01
4.800000000000000000e+01 1.072355651855468750e+01
4.900000000000000000e+01 1.072834968566894531e+01
5.000000000000000000e+01 1.073234367370605469e+01
5.100000000000000000e+01 1.073718929290771484e+01
5.200000000000000000e+01 1.074047851562500000e+01
5.300000000000000000e+01 1.074448204040527344e+01
5.400000000000000000e+01 1.074748039245605469e+01
5.500000000000000000e+01 1.075072288513183594e+01
5.600000000000000000e+01 1.075308227539062500e+01
5.700000000000000000e+01 1.075655746459960938e+01
5.800000000000000000e+01 1.075766468048095703e+01
5.900000000000000000e+01 1.076093196868896484e+01
6.000000000000000000e+01 1.076254081726074219e+01
6.100000000000000000e+01 1.076540279388427734e+01
6.200000000000000000e+01 1.076661872863769531e+01
6.300000000000000000e+01 1.076904010772705078e+01
6.400000000000000000e+01 1.076983642578125000e+01
6.500000000000000000e+01 1.077229022979736328e+01
6.600000000000000000e+01 1.077239227294921875e+01
6.700000000000000000e+01 1.077477359771728516e+01
6.800000000000000000e+01 1.077529239654541016e+01
6.900000000000000000e+01 1.077680873870849609e+01
7.000000000000000000e+01 1.077742385864257812e+01
7.100000000000000000e+01 1.077890491485595703e+01
7.200000000000000000e+01 1.077928352355957031e+01
7.300000000000000000e+01 1.078022575378417969e+01
7.400000000000000000e+01 1.078078365325927734e+01
7.500000000000000000e+01 1.078176593780517578e+01
7.600000000000000000e+01 1.078264236450195312e+01
7.700000000000000000e+01 1.078304290771484375e+01
7.800000000000000000e+01 1.078355598449707031e+01
7.900000000000000000e+01 1.078420829772949219e+01
8.000000000000000000e+01 1.078456020355224609e+01
8.100000000000000000e+01 1.078526687622070312e+01
8.200000000000000000e+01 1.078553485870361328e+01
8.300000000000000000e+01 1.078593730926513672e+01
8.400000000000000000e+01 1.078639793395996094e+01
8.500000000000000000e+01 1.078681850433349609e+01
8.600000000000000000e+01 1.078695011138916016e+01
8.700000000000000000e+01 1.078745365142822266e+01
8.800000000000000000e+01 1.078771591186523438e+01
8.900000000000000000e+01 1.078787612915039062e+01
9.000000000000000000e+01 1.078820514678955078e+01
9.100000000000000000e+01 1.078835678100585938e+01
9.200000000000000000e+01 1.078868293762207031e+01
9.300000000000000000e+01 1.078879165649414062e+01
9.400000000000000000e+01 1.078905582427978516e+01
9.500000000000000000e+01 1.078923797607421875e+01
9.600000000000000000e+01 1.078943061828613281e+01
9.700000000000000000e+01 1.078957462310791016e+01
9.800000000000000000e+01 1.078969955444335938e+01
9.900000000000000000e+01 1.078991508483886719e+01
1.000000000000000000e+02 1.078997802734375000e+01
1.010000000000000000e+02 1.079014015197753906e+01
1.020000000000000000e+02 1.079023742675781250e+01
1.030000000000000000e+02 1.079039764404296875e+01
1.040000000000000000e+02 1.079048347473144531e+01
1.050000000000000000e+02 1.079056835174560547e+01
1.060000000000000000e+02 1.079062747955322266e+01
1.070000000000000000e+02 1.079075813293457031e+01
1.080000000000000000e+02 1.079081916809082031e+01
1.090000000000000000e+02 1.079090023040771484e+01
1.100000000000000000e+02 1.079097652435302734e+01
1.110000000000000000e+02 1.079105663299560547e+01
1.120000000000000000e+02 1.079108238220214844e+01
1.130000000000000000e+02 1.079118156433105469e+01
1.140000000000000000e+02 1.079120063781738281e+01
1.150000000000000000e+02 1.079128170013427734e+01
1.160000000000000000e+02 1.079131221771240234e+01
1.170000000000000000e+02 1.079138851165771484e+01
1.180000000000000000e+02 1.079139614105224609e+01
1.190000000000000000e+02 1.079146480560302734e+01
1.200000000000000000e+02 1.079148769378662109e+01
1.210000000000000000e+02 1.079152202606201172e+01
1.220000000000000000e+02 1.079156494140625000e+01
1.230000000000000000e+02 1.079158687591552734e+01
1.240000000000000000e+02 1.079162979125976562e+01
1.250000000000000000e+02 1.079165267944335938e+01
1.260000000000000000e+02 1.079168033599853516e+01
1.270000000000000000e+02 1.079170608520507812e+01
1.280000000000000000e+02 1.079173564910888672e+01
1.290000000000000000e+02 1.079174518585205078e+01
1.300000000000000000e+02 1.079177379608154297e+01
1.310000000000000000e+02 1.079178714752197266e+01
1.320000000000000000e+02 1.079180908203125000e+01
1.330000000000000000e+02 1.079182624816894531e+01
1.340000000000000000e+02 1.079184150695800781e+01
1.350000000000000000e+02 1.079186248779296875e+01
1.360000000000000000e+02 1.079187679290771484e+01
1.370000000000000000e+02 1.079188346862792969e+01
1.380000000000000000e+02 1.079190063476562500e+01
1.390000000000000000e+02 1.079191112518310547e+01
1.400000000000000000e+02 1.079192352294921875e+01
1.410000000000000000e+02 1.079193496704101562e+01
1.420000000000000000e+02 1.079194545745849609e+01
1.430000000000000000e+02 1.079195499420166016e+01
1.440000000000000000e+02 1.079196548461914062e+01
1.450000000000000000e+02 1.079196548461914062e+01
1.460000000000000000e+02 1.079198265075683594e+01
1.470000000000000000e+02 1.079198455810546875e+01
1.480000000000000000e+02 1.079199695587158203e+01
1.490000000000000000e+02 1.079199695587158203e+01
1.500000000000000000e+02 1.079201030731201172e+01
1.510000000000000000e+02 1.079201126098632812e+01
1.520000000000000000e+02 1.079201889038085938e+01
1.530000000000000000e+02 1.079202270507812500e+01
1.540000000000000000e+02 1.079202938079833984e+01
1.550000000000000000e+02 1.079203128814697266e+01
1.560000000000000000e+02 1.079203796386718750e+01
1.570000000000000000e+02 1.079204082489013672e+01
1.580000000000000000e+02 1.079204559326171875e+01
1.590000000000000000e+02 1.079204940795898438e+01
1.600000000000000000e+02 1.079205322265625000e+01
1.610000000000000000e+02 1.079205513000488281e+01
1.620000000000000000e+02 1.079205894470214844e+01
1.630000000000000000e+02 1.079206180572509766e+01
1.640000000000000000e+02 1.079206371307373047e+01
1.650000000000000000e+02 1.079206752777099609e+01
1.660000000000000000e+02 1.079207038879394531e+01
1.670000000000000000e+02 1.079207229614257812e+01
1.680000000000000000e+02 1.079207420349121094e+01
1.690000000000000000e+02 1.079207515716552734e+01
1.700000000000000000e+02 1.079207706451416016e+01
1.710000000000000000e+02 1.079207992553710938e+01
1.720000000000000000e+02 1.079208183288574219e+01
1.730000000000000000e+02 1.079208183288574219e+01
1.740000000000000000e+02 1.079208469390869141e+01
1.750000000000000000e+02 1.079208564758300781e+01
1.760000000000000000e+02 1.079208850860595703e+01
1.770000000000000000e+02 1.079208850860595703e+01
1.780000000000000000e+02 1.079209041595458984e+01
1.790000000000000000e+02 1.079209041595458984e+01
1.800000000000000000e+02 1.079209232330322266e+01
1.810000000000000000e+02 1.079209327697753906e+01
1.820000000000000000e+02 1.079209423065185547e+01
1.830000000000000000e+02 1.079209613800048828e+01
1.840000000000000000e+02 1.079209709167480469e+01
1.850000000000000000e+02 1.079209709167480469e+01
1.860000000000000000e+02 1.079209804534912109e+01
1.870000000000000000e+02 1.079209709167480469e+01
1.880000000000000000e+02 1.079209804534912109e+01
1.890000000000000000e+02 1.079209899902343750e+01
1.900000000000000000e+02 1.079209899902343750e+01
1.910000000000000000e+02 1.079210090637207031e+01
1.920000000000000000e+02 1.079210186004638672e+01
1.930000000000000000e+02 1.079210186004638672e+01
1.940000000000000000e+02 1.079210186004638672e+01
1.950000000000000000e+02 1.079210281372070312e+01
1.960000000000000000e+02 1.079210281372070312e+01
1.970000000000000000e+02 1.079210281372070312e+01
1.980000000000000000e+02 1.079210281372070312e+01
1.990000000000000000e+02 1.079210472106933594e+01
2.000000000000000000e+02 1.079210472106933594e+01
2.010000000000000000e+02 1.079210472106933594e+01
2.020000000000000000e+02 1.079210472106933594e+01
2.030000000000000000e+02 1.079210567474365234e+01
2.040000000000000000e+02 1.079210472106933594e+01
2.050000000000000000e+02 1.079210567474365234e+01
2.060000000000000000e+02 1.079210662841796875e+01
2.070000000000000000e+02 1.079210662841796875e+01
2.080000000000000000e+02 1.079210662841796875e+01
2.090000000000000000e+02 1.079210662841796875e+01
2.100000000000000000e+02 1.079210662841796875e+01
2.110000000000000000e+02 1.079210662841796875e+01
2.120000000000000000e+02 1.079210662841796875e+01
2.130000000000000000e+02 1.079210662841796875e+01
2.140000000000000000e+02 1.079210758209228516e+01
2.150000000000000000e+02 1.079210662841796875e+01
2.160000000000000000e+02 1.079210758209228516e+01
2.170000000000000000e+02 1.079210758209228516e+01
2.180000000000000000e+02 1.079210758209228516e+01
2.190000000000000000e+02 1.079210758209228516e+01
2.200000000000000000e+02 1.079210758209228516e+01
2.210000000000000000e+02 1.079210758209228516e+01
2.220000000000000000e+02 1.079210758209228516e+01
2.230000000000000000e+02 1.079210758209228516e+01
2.240000000000000000e+02 1.079210758209228516e+01
2.250000000000000000e+02 1.079210758209228516e+01
2.260000000000000000e+02 1.079210758209228516e+01
2.270000000000000000e+02 1.079210758209228516e+01
2.280000000000000000e+02 1.079210758209228516e+01
2.290000000000000000e+02 1.079210948944091797e+01
2.300000000000000000e+02 1.079210758209228516e+01
2.310000000000000000e+02 1.079210948944091797e+01
2.320000000000000000e+02 1.079210948944091797e+01
2.330000000000000000e+02 1.079210948944091797e+01
2.340000000000000000e+02 1.079210948944091797e+01
2.350000000000000000e+02 1.079210948944091797e+01
2.360000000000000000e+02 1.079210948944091797e+01
2.370000000000000000e+02 1.079210758209228516e+01
2.380000000000000000e+02 1.079210948944091797e+01
2.390000000000000000e+02 1.079210758209228516e+01
2.400000000000000000e+02 1.079210948944091797e+01
2.410000000000000000e+02 1.079210948944091797e+01
2.420000000000000000e+02 1.079210758209228516e+01
2.430000000000000000e+02 1.079210948944091797e+01
2.440000000000000000e+02 1.079210948944091797e+01
2.450000000000000000e+02 1.079210758209228516e+01
2.460000000000000000e+02 1.079210948944091797e+01
2.470000000000000000e+02 1.079210948944091797e+01
2.480000000000000000e+02 1.079210948944091797e+01
2.490000000000000000e+02 1.079210948944091797e+01
2.500000000000000000e+02 1.079210948944091797e+01
2.510000000000000000e+02 1.079210948944091797e+01
2.520000000000000000e+02 1.079210948944091797e+01
2.530000000000000000e+02 1.079210948944091797e+01
2.540000000000000000e+02 1.079210948944091797e+01
2.550000000000000000e+02 1.079210948944091797e+01
2.560000000000000000e+02 1.079210948944091797e+01
2.570000000000000000e+02 1.079210948944091797e+01
2.580000000000000000e+02 1.079210948944091797e+01
2.590000000000000000e+02 1.079210948944091797e+01
2.600000000000000000e+02 1.079210948944091797e+01
2.610000000000000000e+02 1.079210948944091797e+01
2.620000000000000000e+02 1.079210948944091797e+01
2.630000000000000000e+02 1.079210948944091797e+01
2.640000000000000000e+02 1.079210948944091797e+01
2.650000000000000000e+02 1.079210948944091797e+01
2.660000000000000000e+02 1.079210948944091797e+01
2.670000000000000000e+02 1.079210948944091797e+01
2.680000000000000000e+02 1.079210948944091797e+01
2.690000000000000000e+02 1.079210948944091797e+01
2.700000000000000000e+02 1.079210948944091797e+01
2.710000000000000000e+02 1.079210948944091797e+01
2.720000000000000000e+02 1.079210948944091797e+01
2.730000000000000000e+02 1.079210948944091797e+01
2.740000000000000000e+02 1.079210948944091797e+01
2.750000000000000000e+02 1.079210948944091797e+01
2.760000000000000000e+02 1.079210948944091797e+01
2.770000000000000000e+02 1.079210948944091797e+01
2.780000000000000000e+02 1.079210948944091797e+01
2.790000000000000000e+02 1.079210948944091797e+01
2.800000000000000000e+02 1.079210948944091797e+01
2.810000000000000000e+02 1.079210948944091797e+01
2.820000000000000000e+02 1.079210948944091797e+01
2.830000000000000000e+02 1.079210948944091797e+01
2.840000000000000000e+02 1.079210948944091797e+01
2.850000000000000000e+02 1.079210948944091797e+01
2.860000000000000000e+02 1.079210948944091797e+01
2.870000000000000000e+02 1.079210948944091797e+01
2.880000000000000000e+02 1.079210948944091797e+01
2.890000000000000000e+02 1.079210948944091797e+01
2.900000000000000000e+02 1.079210948944091797e+01
2.910000000000000000e+02 1.079210948944091797e+01
2.920000000000000000e+02 1.079210948944091797e+01
2.930000000000000000e+02 1.079210948944091797e+01
2.940000000000000000e+02 1.079210948944091797e+01
2.950000000000000000e+02 1.079210948944091797e+01
2.960000000000000000e+02 1.079210948944091797e+01
2.970000000000000000e+02 1.079210948944091797e+01
2.980000000000000000e+02 1.079210948944091797e+01
2.990000000000000000e+02 1.079210948944091797e+01
3.000000000000000000e+02 1.079210948944091797e+01
3.010000000000000000e+02 1.079210948944091797e+01
3.020000000000000000e+02 1.079210948944091797e+01
3.030000000000000000e+02 1.079210948944091797e+01
3.040000000000000000e+02 1.079210948944091797e+01
3.050000000000000000e+02 1.079210948944091797e+01
3.060000000000000000e+02 1.079210948944091797e+01
3.070000000000000000e+02 1.079210948944091797e+01
3.080000000000000000e+02 1.079210948944091797e+01
3.090000000000000000e+02 1.079210948944091797e+01
3.100000000000000000e+02 1.079210948944091797e+01
3.110000000000000000e+02 1.079210948944091797e+01
3.120000000000000000e+02 1.079210948944091797e+01
3.130000000000000000e+02 1.079210948944091797e+01
3.140000000000000000e+02 1.079210948944091797e+01
3.150000000000000000e+02 1.079210948944091797e+01
3.160000000000000000e+02 1.079210948944091797e+01
3.170000000000000000e+02 1.079210948944091797e+01
3.180000000000000000e+02 1.079210948944091797e+01
3.190000000000000000e+02 1.079210948944091797e+01
3.200000000000000000e+02 1.079210948944091797e+01
3.210000000000000000e+02 1.079210948944091797e+01
3.220000000000000000e+02 1.079210948944091797e+01
3.230000000000000000e+02 1.079210948944091797e+01
3.240000000000000000e+02 1.079210948944091797e+01
3.250000000000000000e+02 1.079210948944091797e+01
3.260000000000000000e+02 1.079210948944091797e+01
3.270000000000000000e+02 1.079210948944091797e+01
3.280000000000000000e+02 1.079210948944091797e+01
3.290000000000000000e+02 1.079210948944091797e+01
3.300000000000000000e+02 1.079210948944091797e+01
3.310000000000000000e+02 1.079210948944091797e+01
3.320000000000000000e+02 1.079210948944091797e+01
3.330000000000000000e+02 1.079210948944091797e+01
3.340000000000000000e+02 1.079210948944091797e+01
3.350000000000000000e+02 1.079210948944091797e+01
3.360000000000000000e+02 1.079210948944091797e+01
3.370000000000000000e+02 1.079210948944091797e+01
3.380000000000000000e+02 1.079210948944091797e+01
3.390000000000000000e+02 1.079210948944091797e+01
3.400000000000000000e+02 1.079210948944091797e+01
3.410000000000000000e+02 1.079210948944091797e+01
3.420000000000000000e+02 1.079210948944091797e+01
3.430000000000000000e+02 1.079210948944091797e+01
3.440000000000000000e+02 1.079210948944091797e+01
3.450000000000000000e+02 1.079210948944091797e+01
3.460000000000000000e+02 1.079210948944091797e+01
3.470000000000000000e+02 1.079210948944091797e+01
3.480000000000000000e+02 1.079210948944091797e+01
3.490000000000000000e+02 1.079210948944091797e+01
3.500000000000000000e+02 1.079210948944091797e+01
3.510000000000000000e+02 1.079210948944091797e+01
3.520000000000000000e+02 1.079210948944091797e+01
3.530000000000000000e+02 1.079210948944091797e+01
3.540000000000000000e+02 1.079210948944091797e+01
3.550000000000000000e+02 1.079210948944091797e+01
3.560000000000000000e+02 1.079210948944091797e+01
3.570000000000000000e+02 1.079210948944091797e+01
3.580000000000000000e+02 1.079210948944091797e+01
3.590000000000000000e+02 1.079210948944091797e+01
3.600000000000000000e+02 1.079210948944091797e+01
3.610000000000000000e+02 1.079210948944091797e+01
3.620000000000000000e+02 1.079210948944091797e+01
3.630000000000000000e+02 1.079210948944091797e+01
3.640000000000000000e+02 1.079210948944091797e+01
3.650000000000000000e+02 1.079210948944091797e+01
3.660000000000000000e+02 1.079210948944091797e+01
3.670000000000000000e+02 1.079210948944091797e+01
3.680000000000000000e+02 1.079210948944091797e+01
3.690000000000000000e+02 1.079210948944091797e+01
3.700000000000000000e+02 1.079210948944091797e+01
3.710000000000000000e+02 1.079210948944091797e+01
3.720000000000000000e+02 1.079210948944091797e+01
3.730000000000000000e+02 1.079210948944091797e+01
3.740000000000000000e+02 1.079210948944091797e+01
3.750000000000000000e+02 1.079210948944091797e+01
3.760000000000000000e+02 1.079210948944091797e+01
3.770000000000000000e+02 1.079210948944091797e+01
3.780000000000000000e+02 1.079210948944091797e+01
3.790000000000000000e+02 1.079210948944091797e+01
3.800000000000000000e+02 1.079210948944091797e+01
3.810000000000000000e+02 1.079210948944091797e+01
3.820000000000000000e+02 1.079210948944091797e+01
3.830000000000000000e+02 1.079210948944091797e+01
3.840000000000000000e+02 1.079210948944091797e+01
3.850000000000000000e+02 1.079210948944091797e+01
3.860000000000000000e+02 1.079210948944091797e+01
3.870000000000000000e+02 1.079210948944091797e+01
3.880000000000000000e+02 1.079210948944091797e+01
3.890000000000000000e+02 1.079210948944091797e+01
3.900000000000000000e+02 1.079210948944091797e+01
3.910000000000000000e+02 1.079210948944091797e+01
3.920000000000000000e+02 1.079210948944091797e+01
3.930000000000000000e+02 1.079210948944091797e+01
3.940000000000000000e+02 1.079210948944091797e+01
3.950000000000000000e+02 1.079210948944091797e+01
3.960000000000000000e+02 1.079210948944091797e+01
3.970000000000000000e+02 1.079210948944091797e+01
3.980000000000000000e+02 1.079210948944091797e+01
3.990000000000000000e+02 1.079210948944091797e+01
4.000000000000000000e+02 1.079210948944091797e+01
4.010000000000000000e+02 1.079210948944091797e+01
4.020000000000000000e+02 1.079210948944091797e+01
4.030000000000000000e+02 1.079210948944091797e+01
4.040000000000000000e+02 1.079210948944091797e+01
4.050000000000000000e+02 1.079210948944091797e+01
4.060000000000000000e+02 1.079210948944091797e+01
4.070000000000000000e+02 1.079210948944091797e+01
4.080000000000000000e+02 1.079210948944091797e+01
4.090000000000000000e+02 1.079210948944091797e+01
4.100000000000000000e+02 1.079210948944091797e+01
4.110000000000000000e+02 1.079210948944091797e+01
4.120000000000000000e+02 1.079210948944091797e+01
4.130000000000000000e+02 1.079211044311523438e+01
4.140000000000000000e+02 1.079210948944091797e+01
4.150000000000000000e+02 1.079210948944091797e+01
4.160000000000000000e+02 1.079210948944091797e+01
4.170000000000000000e+02 1.079210948944091797e+01
4.180000000000000000e+02 1.079210948944091797e+01
4.190000000000000000e+02 1.079210948944091797e+01
4.200000000000000000e+02 1.079210948944091797e+01
4.210000000000000000e+02 1.079210948944091797e+01
4.220000000000000000e+02 1.079210948944091797e+01
4.230000000000000000e+02 1.079210948944091797e+01
4.240000000000000000e+02 1.079210948944091797e+01
4.250000000000000000e+02 1.079210948944091797e+01
4.260000000000000000e+02 1.079210948944091797e+01
4.270000000000000000e+02 1.079210948944091797e+01
4.280000000000000000e+02 1.079210948944091797e+01
4.290000000000000000e+02 1.079210948944091797e+01
4.300000000000000000e+02 1.079210948944091797e+01
4.310000000000000000e+02 1.079211044311523438e+01
4.320000000000000000e+02 1.079211044311523438e+01
4.330000000000000000e+02 1.079210948944091797e+01
4.340000000000000000e+02 1.079210948944091797e+01
4.350000000000000000e+02 1.079211044311523438e+01
4.360000000000000000e+02 1.079211044311523438e+01
4.370000000000000000e+02 1.079211044311523438e+01
4.380000000000000000e+02 1.079210948944091797e+01
4.390000000000000000e+02 1.079210948944091797e+01
4.400000000000000000e+02 1.079210948944091797e+01
4.410000000000000000e+02 1.079210948944091797e+01
4.420000000000000000e+02 1.079210948944091797e+01
4.430000000000000000e+02 1.079210948944091797e+01
4.440000000000000000e+02 1.079210948944091797e+01
4.450000000000000000e+02 1.079210948944091797e+01
4.460000000000000000e+02 1.079210948944091797e+01
4.470000000000000000e+02 1.079210948944091797e+01
4.480000000000000000e+02 1.079210948944091797e+01
4.490000000000000000e+02 1.079210948944091797e+01
4.500000000000000000e+02 1.079210948944091797e+01
4.510000000000000000e+02 1.079210948944091797e+01
4.520000000000000000e+02 1.079210948944091797e+01
4.530000000000000000e+02 1.079210948944091797e+01
4.540000000000000000e+02 1.079210948944091797e+01
4.550000000000000000e+02 1.079210948944091797e+01
4.560000000000000000e+02 1.079210948944091797e+01
4.570000000000000000e+02 1.079210948944091797e+01
4.580000000000000000e+02 1.079210948944091797e+01
4.590000000000000000e+02 1.079210948944091797e+01
4.600000000000000000e+02 1.079210948944091797e+01
4.610000000000000000e+02 1.079210948944091797e+01
4.620000000000000000e+02 1.079210948944091797e+01
4.630000000000000000e+02 1.079210948944091797e+01
4.640000000000000000e+02 1.079210948944091797e+01
4.650000000000000000e+02 1.079210948944091797e+01
4.660000000000000000e+02 1.079210948944091797e+01
4.670000000000000000e+02 1.079210948944091797e+01
4.680000000000000000e+02 1.079210948944091797e+01
4.690000000000000000e+02 1.079210948944091797e+01
4.700000000000000000e+02 1.079210948944091797e+01
4.710000000000000000e+02 1.079211044311523438e+01
4.720000000000000000e+02 1.079211044311523438e+01
4.730000000000000000e+02 1.079210948944091797e+01
4.740000000000000000e+02 1.079210948944091797e+01
4.750000000000000000e+02 1.079210948944091797e+01
4.760000000000000000e+02 1.079210948944091797e+01
4.770000000000000000e+02 1.079210948944091797e+01
4.780000000000000000e+02 1.079210948944091797e+01
4.790000000000000000e+02 1.079210948944091797e+01
4.800000000000000000e+02 1.079210948944091797e+01
4.810000000000000000e+02 1.079210948944091797e+01
4.820000000000000000e+02 1.079210948944091797e+01
4.830000000000000000e+02 1.079210948944091797e+01
4.840000000000000000e+02 1.079210948944091797e+01
4.850000000000000000e+02 1.079210948944091797e+01
4.860000000000000000e+02 1.079210948944091797e+01
4.870000000000000000e+02 1.079210948944091797e+01
4.880000000000000000e+02 1.079210948944091797e+01
4.890000000000000000e+02 1.079210948944091797e+01
4.900000000000000000e+02 1.079210948944091797e+01
4.910000000000000000e+02 1.079210948944091797e+01
4.920000000000000000e+02 1.079210948944091797e+01
4.930000000000000000e+02 1.079210948944091797e+01
4.940000000000000000e+02 1.079211044311523438e+01
4.950000000000000000e+02 1.079211044311523438e+01
4.960000000000000000e+02 1.079211044311523438e+01
4.970000000000000000e+02 1.079211044311523438e+01
4.980000000000000000e+02 1.079210948944091797e+01
4.990000000000000000e+02 1.079210948944091797e+01
5.000000000000000000e+02 1.079210948944091797e+01
5.010000000000000000e+02 1.079210948944091797e+01
5.020000000000000000e+02 1.079210948944091797e+01
5.030000000000000000e+02 1.079210948944091797e+01
5.040000000000000000e+02 1.079210948944091797e+01
5.050000000000000000e+02 1.079210948944091797e+01
5.060000000000000000e+02 1.079210948944091797e+01
5.070000000000000000e+02 1.079210948944091797e+01
5.080000000000000000e+02 1.079210948944091797e+01
5.090000000000000000e+02 1.079210948944091797e+01
5.100000000000000000e+02 1.079210948944091797e+01
5.110000000000000000e+02 1.079210948944091797e+01
5.120000000000000000e+02 1.079210948944091797e+01
5.130000000000000000e+02 1.079210948944091797e+01
5.140000000000000000e+02 1.079210948944091797e+01
5.150000000000000000e+02 1.079210948944091797e+01
5.160000000000000000e+02 1.079211044311523438e+01
5.170000000000000000e+02 1.079211044311523438e+01
5.180000000000000000e+02 1.079211044311523438e+01
5.190000000000000000e+02 1.079210948944091797e+01
5.200000000000000000e+02 1.079210948944091797e+01
5.210000000000000000e+02 1.079210948944091797e+01
5.220000000000000000e+02 1.079210948944091797e+01
5.230000000000000000e+02 1.079211044311523438e+01
5.240000000000000000e+02 1.079211044311523438e+01
5.250000000000000000e+02 1.079210948944091797e+01
5.260000000000000000e+02 1.079210948944091797e+01
5.270000000000000000e+02 1.079210948944091797e+01
5.280000000000000000e+02 1.079210948944091797e+01
5.290000000000000000e+02 1.079210948944091797e+01
5.300000000000000000e+02 1.079210948944091797e+01
5.310000000000000000e+02 1.079210948944091797e+01
5.320000000000000000e+02 1.079210948944091797e+01
5.330000000000000000e+02 1.079211044311523438e+01
5.340000000000000000e+02 1.079210948944091797e+01
5.350000000000000000e+02 1.079210948944091797e+01
5.360000000000000000e+02 1.079210948944091797e+01
5.370000000000000000e+02 1.079210948944091797e+01
5.380000000000000000e+02 1.079210948944091797e+01
5.390000000000000000e+02 1.079210948944091797e+01
5.400000000000000000e+02 1.079210948944091797e+01
5.410000000000000000e+02 1.079210948944091797e+01
5.420000000000000000e+02 1.079210948944091797e+01
5.430000000000000000e+02 1.079210948944091797e+01
5.440000000000000000e+02 1.079210948944091797e+01
5.450000000000000000e+02 1.079210948944091797e+01
5.460000000000000000e+02 1.079210948944091797e+01
5.470000000000000000e+02 1.079210948944091797e+01
5.480000000000000000e+02 1.079211044311523438e+01
5.490000000000000000e+02 1.079210948944091797e+01
5.500000000000000000e+02 1.079210948944091797e+01
5.510000000000000000e+02 1.079210948944091797e+01
5.520000000000000000e+02 1.079210948944091797e+01
5.530000000000000000e+02 1.079210948944091797e+01
5.540000000000000000e+02 1.079210948944091797e+01
5.550000000000000000e+02 1.079210948944091797e+01
5.560000000000000000e+02 1.079211044311523438e+01
5.570000000000000000e+02 1.079210948944091797e+01
5.580000000000000000e+02 1.079211044311523438e+01
5.590000000000000000e+02 1.079211044311523438e+01
5.600000000000000000e+02 1.079211044311523438e+01
5.610000000000000000e+02 1.079211044311523438e+01
5.620000000000000000e+02 1.079211044311523438e+01
5.630000000000000000e+02 1.079211044311523438e+01
5.640000000000000000e+02 1.079210948944091797e+01
5.650000000000000000e+02 1.079210948944091797e+01
5.660000000000000000e+02 1.079210948944091797e+01
5.670000000000000000e+02 1.079210948944091797e+01
5.680000000000000000e+02 1.079210948944091797e+01
5.690000000000000000e+02 1.079210948944091797e+01
5.700000000000000000e+02 1.079210948944091797e+01
5.710000000000000000e+02 1.079210948944091797e+01
5.720000000000000000e+02 1.079210948944091797e+01
5.730000000000000000e+02 1.079210948944091797e+01
5.740000000000000000e+02 1.079210948944091797e+01
5.750000000000000000e+02 1.079210948944091797e+01
5.760000000000000000e+02 1.079210948944091797e+01
5.770000000000000000e+02 1.079210948944091797e+01
5.780000000000000000e+02 1.079210948944091797e+01
5.790000000000000000e+02 1.079210948944091797e+01
5.800000000000000000e+02 1.079210948944091797e+01
5.810000000000000000e+02 1.079210948944091797e+01
5.820000000000000000e+02 1.079210948944091797e+01
5.830000000000000000e+02 1.079210948944091797e+01
5.840000000000000000e+02 1.079210948944091797e+01
5.850000000000000000e+02 1.079210948944091797e+01
5.860000000000000000e+02 1.079210948944091797e+01
5.870000000000000000e+02 1.079210948944091797e+01
5.880000000000000000e+02 1.079210948944091797e+01
5.890000000000000000e+02 1.079210948944091797e+01
5.900000000000000000e+02 1.079210948944091797e+01
5.910000000000000000e+02 1.079210948944091797e+01
5.920000000000000000e+02 1.079210948944091797e+01
5.930000000000000000e+02 1.079210948944091797e+01
5.940000000000000000e+02 1.079210948944091797e+01
5.950000000000000000e+02 1.079210948944091797e+01
5.960000000000000000e+02 1.079210948944091797e+01
5.970000000000000000e+02 1.079210948944091797e+01
5.980000000000000000e+02 1.079210948944091797e+01
5.990000000000000000e+02 1.079210948944091797e+01
6.000000000000000000e+02 1.079210948944091797e+01
6.010000000000000000e+02 1.079210948944091797e+01
6.020000000000000000e+02 1.079210948944091797e+01
6.030000000000000000e+02 1.079210948944091797e+01
6.040000000000000000e+02 1.079210948944091797e+01
6.050000000000000000e+02 1.079210948944091797e+01
6.060000000000000000e+02 1.079210948944091797e+01
6.070000000000000000e+02 1.079210948944091797e+01
6.080000000000000000e+02 1.079210948944091797e+01
6.090000000000000000e+02 1.079210948944091797e+01
6.100000000000000000e+02 1.079210948944091797e+01
6.110000000000000000e+02 1.079210948944091797e+01
6.120000000000000000e+02 1.079210948944091797e+01
6.130000000000000000e+02 1.079210948944091797e+01
6.140000000000000000e+02 1.079210948944091797e+01
6.150000000000000000e+02 1.079210948944091797e+01
6.160000000000000000e+02 1.079210948944091797e+01
6.170000000000000000e+02 1.079210948944091797e+01
6.180000000000000000e+02 1.079210948944091797e+01
6.190000000000000000e+02 1.079210948944091797e+01
6.200000000000000000e+02 1.079210948944091797e+01
6.210000000000000000e+02 1.079210948944091797e+01
6.220000000000000000e+02 1.079210948944091797e+01
6.230000000000000000e+02 1.079210948944091797e+01
6.240000000000000000e+02 1.079210948944091797e+01
6.250000000000000000e+02 1.079210948944091797e+01
6.260000000000000000e+02 1.079210948944091797e+01
6.270000000000000000e+02 1.079210948944091797e+01
6.280000000000000000e+02 1.079210948944091797e+01
6.290000000000000000e+02 1.079210948944091797e+01
6.300000000000000000e+02 1.079210948944091797e+01
6.310000000000000000e+02 1.079210948944091797e+01
6.320000000000000000e+02 1.079210948944091797e+01
6.330000000000000000e+02 1.079210948944091797e+01
6.340000000000000000e+02 1.079210948944091797e+01
6.350000000000000000e+02 1.079210948944091797e+01
6.360000000000000000e+02 1.079210948944091797e+01
6.370000000000000000e+02 1.079210948944091797e+01
6.380000000000000000e+02 1.079210948944091797e+01
6.390000000000000000e+02 1.079210948944091797e+01
6.400000000000000000e+02 1.079210948944091797e+01
6.410000000000000000e+02 1.079210948944091797e+01
6.420000000000000000e+02 1.079210948944091797e+01
6.430000000000000000e+02 1.079210948944091797e+01
6.440000000000000000e+02 1.079210948944091797e+01
6.450000000000000000e+02 1.079210948944091797e+01
6.460000000000000000e+02 1.079210948944091797e+01
6.470000000000000000e+02 1.079210948944091797e+01
6.480000000000000000e+02 1.079210948944091797e+01
6.490000000000000000e+02 1.079210948944091797e+01
6.500000000000000000e+02 1.079210948944091797e+01
6.510000000000000000e+02 1.079210948944091797e+01
6.520000000000000000e+02 1.079210948944091797e+01
6.530000000000000000e+02 1.079210948944091797e+01
6.540000000000000000e+02 1.079210948944091797e+01
6.550000000000000000e+02 1.079210948944091797e+01
6.560000000000000000e+02 1.079210948944091797e+01
6.570000000000000000e+02 1.079210948944091797e+01
6.580000000000000000e+02 1.079210948944091797e+01
6.590000000000000000e+02 1.079210948944091797e+01
6.600000000000000000e+02 1.079210948944091797e+01
6.610000000000000000e+02 1.079210948944091797e+01
6.620000000000000000e+02 1.079210948944091797e+01
6.630000000000000000e+02 1.079210948944091797e+01
6.640000000000000000e+02 1.079210948944091797e+01
6.650000000000000000e+02 1.079210948944091797e+01
6.660000000000000000e+02 1.079210948944091797e+01
6.670000000000000000e+02 1.079210948944091797e+01
6.680000000000000000e+02 1.079210948944091797e+01
6.690000000000000000e+02 1.079210948944091797e+01
6.700000000000000000e+02 1.079210948944091797e+01
6.710000000000000000e+02 1.079210948944091797e+01
6.720000000000000000e+02 1.079210948944091797e+01
6.730000000000000000e+02 1.079210948944091797e+01
6.740000000000000000e+02 1.079210948944091797e+01
6.750000000000000000e+02 1.079210948944091797e+01
6.760000000000000000e+02 1.079210948944091797e+01
6.770000000000000000e+02 1.079210948944091797e+01
6.780000000000000000e+02 1.079210948944091797e+01
6.790000000000000000e+02 1.079210948944091797e+01
6.800000000000000000e+02 1.079210948944091797e+01
6.810000000000000000e+02 1.079210948944091797e+01
6.820000000000000000e+02 1.079210948944091797e+01
6.830000000000000000e+02 1.079210948944091797e+01
6.840000000000000000e+02 1.079210948944091797e+01
6.850000000000000000e+02 1.079210948944091797e+01
6.860000000000000000e+02 1.079210948944091797e+01
6.870000000000000000e+02 1.079210948944091797e+01
6.880000000000000000e+02 1.079210948944091797e+01
6.890000000000000000e+02 1.079210948944091797e+01
6.900000000000000000e+02 1.079210948944091797e+01
6.910000000000000000e+02 1.079210948944091797e+01
6.920000000000000000e+02 1.079210948944091797e+01
6.930000000000000000e+02 1.079210948944091797e+01
6.940000000000000000e+02 1.079210948944091797e+01
6.950000000000000000e+02 1.079210948944091797e+01
6.960000000000000000e+02 1.079210948944091797e+01
6.970000000000000000e+02 1.079210948944091797e+01
6.980000000000000000e+02 1.079210948944091797e+01
6.990000000000000000e+02 1.079210948944091797e+01
7.000000000000000000e+02 1.079210948944091797e+01
7.010000000000000000e+02 1.079210948944091797e+01
7.020000000000000000e+02 1.079210948944091797e+01
7.030000000000000000e+02 1.079210948944091797e+01
7.040000000000000000e+02 1.079210948944091797e+01
7.050000000000000000e+02 1.079210948944091797e+01
7.060000000000000000e+02 1.079210948944091797e+01
7.070000000000000000e+02 1.079210948944091797e+01
7.080000000000000000e+02 1.079210948944091797e+01
7.090000000000000000e+02 1.079210948944091797e+01
7.100000000000000000e+02 1.079210948944091797e+01
7.110000000000000000e+02 1.079210948944091797e+01
7.120000000000000000e+02 1.079210948944091797e+01
7.130000000000000000e+02 1.079210948944091797e+01
7.140000000000000000e+02 1.079211044311523438e+01
7.150000000000000000e+02 1.079210948944091797e+01
7.160000000000000000e+02 1.079211044311523438e+01
7.170000000000000000e+02 1.079211044311523438e+01
7.180000000000000000e+02 1.079210948944091797e+01
7.190000000000000000e+02 1.079210948944091797e+01
7.200000000000000000e+02 1.079210948944091797e+01
7.210000000000000000e+02 1.079210948944091797e+01
7.220000000000000000e+02 1.079210948944091797e+01
7.230000000000000000e+02 1.079210948944091797e+01
7.240000000000000000e+02 1.079210948944091797e+01
7.250000000000000000e+02 1.079210948944091797e+01
7.260000000000000000e+02 1.079210948944091797e+01
7.270000000000000000e+02 1.079210948944091797e+01
7.280000000000000000e+02 1.079210948944091797e+01
7.290000000000000000e+02 1.079210948944091797e+01
7.300000000000000000e+02 1.079210948944091797e+01
7.310000000000000000e+02 1.079210948944091797e+01
7.320000000000000000e+02 1.079210948944091797e+01
7.330000000000000000e+02 1.079210948944091797e+01
7.340000000000000000e+02 1.079210948944091797e+01
7.350000000000000000e+02 1.079210948944091797e+01
7.360000000000000000e+02 1.079210948944091797e+01
7.370000000000000000e+02 1.079210948944091797e+01
7.380000000000000000e+02 1.079210948944091797e+01
7.390000000000000000e+02 1.079210948944091797e+01
7.400000000000000000e+02 1.079210948944091797e+01
7.410000000000000000e+02 1.079210948944091797e+01
7.420000000000000000e+02 1.079210948944091797e+01
7.430000000000000000e+02 1.079210948944091797e+01
7.440000000000000000e+02 1.079210948944091797e+01
7.450000000000000000e+02 1.079210948944091797e+01
7.460000000000000000e+02 1.079210948944091797e+01
7.470000000000000000e+02 1.079210948944091797e+01
7.480000000000000000e+02 1.079211044311523438e+01
7.490000000000000000e+02 1.079210948944091797e+01
7.500000000000000000e+02 1.079210948944091797e+01
7.510000000000000000e+02 1.079210948944091797e+01
7.520000000000000000e+02 1.079210948944091797e+01
7.530000000000000000e+02 1.079210948944091797e+01
7.540000000000000000e+02 1.079210948944091797e+01
7.550000000000000000e+02 1.079210948944091797e+01
7.560000000000000000e+02 1.079210948944091797e+01
7.570000000000000000e+02 1.079210948944091797e+01
7.580000000000000000e+02 1.079210948944091797e+01
7.590000000000000000e+02 1.079210948944091797e+01
7.600000000000000000e+02 1.079210948944091797e+01
7.610000000000000000e+02 1.079210948944091797e+01
7.620000000000000000e+02 1.079210948944091797e+01
7.630000000000000000e+02 1.079210948944091797e+01
7.640000000000000000e+02 1.079210948944091797e+01
7.650000000000000000e+02 1.079210948944091797e+01
7.660000000000000000e+02 1.079210948944091797e+01
7.670000000000000000e+02 1.079210948944091797e+01
7.680000000000000000e+02 1.079210948944091797e+01
7.690000000000000000e+02 1.079210948944091797e+01
7.700000000000000000e+02 1.079210948944091797e+01
7.710000000000000000e+02 1.079210948944091797e+01
7.720000000000000000e+02 1.079210948944091797e+01
7.730000000000000000e+02 1.079210948944091797e+01
7.740000000000000000e+02 1.079210948944091797e+01
7.750000000000000000e+02 1.079211044311523438e+01
7.760000000000000000e+02 1.079210948944091797e+01
7.770000000000000000e+02 1.079210948944091797e+01
7.780000000000000000e+02 1.079210948944091797e+01
7.790000000000000000e+02 1.079210948944091797e+01
7.800000000000000000e+02 1.079210948944091797e+01
7.810000000000000000e+02 1.079210948944091797e+01
7.820000000000000000e+02 1.079210948944091797e+01
7.830000000000000000e+02 1.079210948944091797e+01
7.840000000000000000e+02 1.079210948944091797e+01
7.850000000000000000e+02 1.079210948944091797e+01
7.860000000000000000e+02 1.079210948944091797e+01
7.870000000000000000e+02 1.079210948944091797e+01
7.880000000000000000e+02 1.079210948944091797e+01
7.890000000000000000e+02 1.079210948944091797e+01
7.900000000000000000e+02 1.079210948944091797e+01
7.910000000000000000e+02 1.079210948944091797e+01
7.920000000000000000e+02 1.079210948944091797e+01
7.930000000000000000e+02 1.079210948944091797e+01
7.940000000000000000e+02 1.079210948944091797e+01
7.950000000000000000e+02 1.079210948944091797e+01
7.960000000000000000e+02 1.079210948944091797e+01
7.970000000000000000e+02 1.079210948944091797e+01
7.980000000000000000e+02 1.079210948944091797e+01
7.990000000000000000e+02 1.079210948944091797e+01
8.000000000000000000e+02 1.079210948944091797e+01
8.010000000000000000e+02 1.079210948944091797e+01
8.020000000000000000e+02 1.079210948944091797e+01
8.030000000000000000e+02 1.079210948944091797e+01
8.040000000000000000e+02 1.079210948944091797e+01
8.050000000000000000e+02 1.079210948944091797e+01
8.060000000000000000e+02 1.079210948944091797e+01
8.070000000000000000e+02 1.079210948944091797e+01
8.080000000000000000e+02 1.079210948944091797e+01
8.090000000000000000e+02 1.079211044311523438e+01
8.100000000000000000e+02 1.079211044311523438e+01
8.110000000000000000e+02 1.079210948944091797e+01
8.120000000000000000e+02 1.079210948944091797e+01
8.130000000000000000e+02 1.079210948944091797e+01
8.140000000000000000e+02 1.079210948944091797e+01
8.150000000000000000e+02 1.079210948944091797e+01
8.160000000000000000e+02 1.079210948944091797e+01
8.170000000000000000e+02 1.079210948944091797e+01
8.180000000000000000e+02 1.079210948944091797e+01
8.190000000000000000e+02 1.079210948944091797e+01
8.200000000000000000e+02 1.079210948944091797e+01
8.210000000000000000e+02 1.079210948944091797e+01
8.220000000000000000e+02 1.079210948944091797e+01
8.230000000000000000e+02 1.079210948944091797e+01
8.240000000000000000e+02 1.079210948944091797e+01
8.250000000000000000e+02 1.079210948944091797e+01
8.260000000000000000e+02 1.079210948944091797e+01
8.270000000000000000e+02 1.079210948944091797e+01
8.280000000000000000e+02 1.079210948944091797e+01
8.290000000000000000e+02 1.079210948944091797e+01
8.300000000000000000e+02 1.079210948944091797e+01
8.310000000000000000e+02 1.079210948944091797e+01
8.320000000000000000e+02 1.079210948944091797e+01
8.330000000000000000e+02 1.079210948944091797e+01
8.340000000000000000e+02 1.079210948944091797e+01
8.350000000000000000e+02 1.079210948944091797e+01
8.360000000000000000e+02 1.079210948944091797e+01
8.370000000000000000e+02 1.079210948944091797e+01
8.380000000000000000e+02 1.079210948944091797e+01
8.390000000000000000e+02 1.079210948944091797e+01
8.400000000000000000e+02 1.079210948944091797e+01
8.410000000000000000e+02 1.079210948944091797e+01
8.420000000000000000e+02 1.079210948944091797e+01
8.430000000000000000e+02 1.079210948944091797e+01
8.440000000000000000e+02 1.079210948944091797e+01
8.450000000000000000e+02 1.079210948944091797e+01
8.460000000000000000e+02 1.079210948944091797e+01
8.470000000000000000e+02 1.079210948944091797e+01
8.480000000000000000e+02 1.079210948944091797e+01
8.490000000000000000e+02 1.079210948944091797e+01
8.500000000000000000e+02 1.079210948944091797e+01
8.510000000000000000e+02 1.079210948944091797e+01
8.520000000000000000e+02 1.079210948944091797e+01
8.530000000000000000e+02 1.079210948944091797e+01
8.540000000000000000e+02 1.079210948944091797e+01
8.550000000000000000e+02 1.079210948944091797e+01
8.560000000000000000e+02 1.079210948944091797e+01
8.570000000000000000e+02 1.079210948944091797e+01
8.580000000000000000e+02 1.079210948944091797e+01
8.590000000000000000e+02 1.079210948944091797e+01
8.600000000000000000e+02 1.079210948944091797e+01
8.610000000000000000e+02 1.079210948944091797e+01
8.620000000000000000e+02 1.079210948944091797e+01
8.630000000000000000e+02 1.079210948944091797e+01
8.640000000000000000e+02 1.079210948944091797e+01
8.650000000000000000e+02 1.079210948944091797e+01
8.660000000000000000e+02 1.079210948944091797e+01
8.670000000000000000e+02 1.079210948944091797e+01
8.680000000000000000e+02 1.079210948944091797e+01
8.690000000000000000e+02 1.079210948944091797e+01
8.700000000000000000e+02 1.079210948944091797e+01
8.710000000000000000e+02 1.079210948944091797e+01
8.720000000000000000e+02 1.079210948944091797e+01
8.730000000000000000e+02 1.079210948944091797e+01
8.740000000000000000e+02 1.079210948944091797e+01
8.750000000000000000e+02 1.079210948944091797e+01
8.760000000000000000e+02 1.079210948944091797e+01
8.770000000000000000e+02 1.079210948944091797e+01
8.780000000000000000e+02 1.079211044311523438e+01
8.790000000000000000e+02 1.079211044311523438e+01
8.800000000000000000e+02 1.079210948944091797e+01
8.810000000000000000e+02 1.079210948944091797e+01
8.820000000000000000e+02 1.079210948944091797e+01
8.830000000000000000e+02 1.079210948944091797e+01
8.840000000000000000e+02 1.079210948944091797e+01
8.850000000000000000e+02 1.079210948944091797e+01
8.860000000000000000e+02 1.079210948944091797e+01
8.870000000000000000e+02 1.079210948944091797e+01
8.880000000000000000e+02 1.079210948944091797e+01
8.890000000000000000e+02 1.079210948944091797e+01
8.900000000000000000e+02 1.079210948944091797e+01
8.910000000000000000e+02 1.079210948944091797e+01
8.920000000000000000e+02 1.079210948944091797e+01
8.930000000000000000e+02 1.079210948944091797e+01
8.940000000000000000e+02 1.079210948944091797e+01
8.950000000000000000e+02 1.079210948944091797e+01
8.960000000000000000e+02 1.079210948944091797e+01
8.970000000000000000e+02 1.079210948944091797e+01
8.980000000000000000e+02 1.079210948944091797e+01
8.990000000000000000e+02 1.079210948944091797e+01
9.000000000000000000e+02 1.079211044311523438e+01
9.010000000000000000e+02 1.079210948944091797e+01
9.020000000000000000e+02 1.079210948944091797e+01
9.030000000000000000e+02 1.079210948944091797e+01
9.040000000000000000e+02 1.079210948944091797e+01
9.050000000000000000e+02 1.079210948944091797e+01
9.060000000000000000e+02 1.079210948944091797e+01
9.070000000000000000e+02 1.079210948944091797e+01
9.080000000000000000e+02 1.079210948944091797e+01
9.090000000000000000e+02 1.079210948944091797e+01
9.100000000000000000e+02 1.079210948944091797e+01
9.110000000000000000e+02 1.079210948944091797e+01
9.120000000000000000e+02 1.079210948944091797e+01
9.130000000000000000e+02 1.079210948944091797e+01
9.140000000000000000e+02 1.079210948944091797e+01
9.150000000000000000e+02 1.079210948944091797e+01
9.160000000000000000e+02 1.079210948944091797e+01
9.170000000000000000e+02 1.079210948944091797e+01
9.180000000000000000e+02 1.079210948944091797e+01
9.190000000000000000e+02 1.079210948944091797e+01
9.200000000000000000e+02 1.079210948944091797e+01
9.210000000000000000e+02 1.079210948944091797e+01
9.220000000000000000e+02 1.079210948944091797e+01
9.230000000000000000e+02 1.079210948944091797e+01
9.240000000000000000e+02 1.079210948944091797e+01
9.250000000000000000e+02 1.079210948944091797e+01
9.260000000000000000e+02 1.079210948944091797e+01
9.270000000000000000e+02 1.079210948944091797e+01
9.280000000000000000e+02 1.079210948944091797e+01
9.290000000000000000e+02 1.079210948944091797e+01
9.300000000000000000e+02 1.079210948944091797e+01
9.310000000000000000e+02 1.079210948944091797e+01
9.320000000000000000e+02 1.079210948944091797e+01
9.330000000000000000e+02 1.079210948944091797e+01
9.340000000000000000e+02 1.079210948944091797e+01
9.350000000000000000e+02 1.079210948944091797e+01
9.360000000000000000e+02 1.079210948944091797e+01
9.370000000000000000e+02 1.079210948944091797e+01
9.380000000000000000e+02 1.079210948944091797e+01
9.390000000000000000e+02 1.079210948944091797e+01
9.400000000000000000e+02 1.079210948944091797e+01
9.410000000000000000e+02 1.079210948944091797e+01
9.420000000000000000e+02 1.079210948944091797e+01
9.430000000000000000e+02 1.079210948944091797e+01
9.440000000000000000e+02 1.079210948944091797e+01
9.450000000000000000e+02 1.079210948944091797e+01
9.460000000000000000e+02 1.079210948944091797e+01
9.470000000000000000e+02 1.079210948944091797e+01
9.480000000000000000e+02 1.079210948944091797e+01
9.490000000000000000e+02 1.079210948944091797e+01
9.500000000000000000e+02 1.079210948944091797e+01
9.510000000000000000e+02 1.079211044311523438e+01
9.520000000000000000e+02 1.079211044311523438e+01
9.530000000000000000e+02 1.079211044311523438e+01
9.540000000000000000e+02 1.079211044311523438e+01
9.550000000000000000e+02 1.079211044311523438e+01
9.560000000000000000e+02 1.079211044311523438e+01
9.570000000000000000e+02 1.079210948944091797e+01
9.580000000000000000e+02 1.079210948944091797e+01
9.590000000000000000e+02 1.079210948944091797e+01
9.600000000000000000e+02 1.079210948944091797e+01
9.610000000000000000e+02 1.079210948944091797e+01
9.620000000000000000e+02 1.079210948944091797e+01
9.630000000000000000e+02 1.079210948944091797e+01
9.640000000000000000e+02 1.079210948944091797e+01
9.650000000000000000e+02 1.079210948944091797e+01
9.660000000000000000e+02 1.079210948944091797e+01
9.670000000000000000e+02 1.079210948944091797e+01
9.680000000000000000e+02 1.079210948944091797e+01
9.690000000000000000e+02 1.079210948944091797e+01
9.700000000000000000e+02 1.079210948944091797e+01
9.710000000000000000e+02 1.079210948944091797e+01
9.720000000000000000e+02 1.079210948944091797e+01
9.730000000000000000e+02 1.079210948944091797e+01
9.740000000000000000e+02 1.079210948944091797e+01
9.750000000000000000e+02 1.079210948944091797e+01
9.760000000000000000e+02 1.079210948944091797e+01
9.770000000000000000e+02 1.079210948944091797e+01
9.780000000000000000e+02 1.079210948944091797e+01
9.790000000000000000e+02 1.079210948944091797e+01
9.800000000000000000e+02 1.079210948944091797e+01
9.810000000000000000e+02 1.079210948944091797e+01
9.820000000000000000e+02 1.079210948944091797e+01
9.830000000000000000e+02 1.079210948944091797e+01
9.840000000000000000e+02 1.079210948944091797e+01
9.850000000000000000e+02 1.079210948944091797e+01
9.860000000000000000e+02 1.079210948944091797e+01
9.870000000000000000e+02 1.079210948944091797e+01
9.880000000000000000e+02 1.079210948944091797e+01
9.890000000000000000e+02 1.079210948944091797e+01
9.900000000000000000e+02 1.079210948944091797e+01
9.910000000000000000e+02 1.079210948944091797e+01
9.920000000000000000e+02 1.079210948944091797e+01
9.930000000000000000e+02 1.079210948944091797e+01
9.940000000000000000e+02 1.079210948944091797e+01
9.950000000000000000e+02 1.079210948944091797e+01
9.960000000000000000e+02 1.079210948944091797e+01
9.970000000000000000e+02 1.079210948944091797e+01
9.980000000000000000e+02 1.079210948944091797e+01
9.990000000000000000e+02 1.079210948944091797e+01


==> fig/data/vtheta_paramater_change.txt <==
t wd0-1-loss wd0-1-risk wd0-1-W_change wd0-1-v_change wd0-1-vtheta wd0-1-tildevtheta wd500-loss wd500-risk wd500-W_change wd500-v_change wd500-vtheta wd500-tildevtheta
0.000000000000000000e+00 3.820858459472656250e+02 1.420456790924072266e+01 3.483410184581883327e-11 3.754348711723309862e-01 3.067415084528402926e-05 2.002091276503866521e-09 3.820858459472656250e+02 1.420467376708984375e+01 6.249988079076729264e-04 3.748906075487781209e-01 3.055122871520408318e-05 5.004839115908854552e-02
1.000000000000000000e+00 3.814739379882812500e+02 1.419916057586669922e+01 1.368703988603460042e-10 1.493953307189258339e+00 1.220604920901570412e-04 7.735839927851148896e-09 3.814911193847656250e+02 1.419990158081054688e+01 2.437848084419283468e-03 1.418381580610969195e+00 1.155864170683537986e-04 1.952169699470909237e-01
2.000000000000000000e+00 3.808684082031250000e+02 1.419377517700195312e+01 3.213096704318246531e-10 3.344052371423970271e+00 2.732193985365317934e-04 1.830767221206272751e-08 3.809605407714843750e+02 1.419562721252441406e+01 5.349378267688331690e-03 3.019668356587828839e+00 2.460722684851646136e-04 4.283652665626505041e-01
3.000000000000000000e+00 3.802690124511718750e+02 1.418841552734375000e+01 6.280660791738754850e-10 5.914461267232638875e+00 4.832299931767404522e-04 3.680285685274427452e-08 3.804882812500000000e+02 1.419181156158447266e+01 9.275589717032739490e-03 5.081198283006415295e+00 4.140560889147638923e-04 7.427667639513089171e-01
4.000000000000000000e+00 3.796756591796875000e+02 1.418307781219482422e+01 1.121082064865697318e-09 9.194137670078816882e+00 7.511904023865846602e-04 6.823599701716561773e-08 3.800689697265625000e+02 1.418842029571533203e+01 1.413737856603086707e-02 7.517140778318719185e+00 6.125409185328591077e-04 1.132086889956681830e+00
5.000000000000000000e+00 3.790883178710937500e+02 1.417776107788085938e+01 1.887703318897652286e-09 1.317225891512885028e+01 1.076216631620496855e-03 1.194939308125172897e-07 3.796979675292968750e+02 1.418541526794433594e+01 1.986027704778714487e-02 1.025204608209975277e+01 8.353768442970234409e-04 1.590362521571989873e+00
6.000000000000000000e+00 3.785068664550781250e+02 1.417246437072753906e+01 3.037989322135289039e-09 1.783822827112544473e+01 1.457442254979790519e-03 1.992869601768859601e-07 3.793709106445312500e+02 1.418276882171630859e+01 2.637420278662561124e-02 1.321967360469358255e+01 1.077164219071002904e-03 2.111981791740674907e+00
7.000000000000000000e+00 3.779310607910156250e+02 1.416718864440917969e+01 4.704277872094044154e-09 2.318165413488009108e+01 1.894019567916252478e-03 3.181089860342469801e-07 3.790838012695312500e+02 1.418044567108154297e+01 3.361322161225732685e-02 1.636196003786812980e+01 1.333170113620010810e-03 2.691664863397264185e+00
8.000000000000000000e+00 3.773608093261718750e+02 1.416193580627441406e+01 7.040506421861025162e-09 2.919235615390880412e+01 2.385115749064192769e-03 4.881884738209678895e-07 3.788330383300781250e+02 1.417842388153076172e+01 4.151533743376867314e-02 1.962810099073089987e+01 1.599255255121403985e-03 3.324447248332162985e+00
9.000000000000000000e+00 3.767961730957031250e+02 1.415700817108154297e+01 1.022160988155510669e-08 3.586036325378358924e+01 2.929917669097170663e-03 7.234330514034149689e-07 3.786156005859375000e+02 1.417667579650878906e+01 5.002227237662637549e-02 2.297376989331519326e+01 1.871805424770445203e-03 4.005661104984255871e+00
1.000000000000000000e+01 3.762369384765625000e+02 1.415249919891357422e+01 1.444306376200090705e-08 4.317591168776652921e+01 3.527625785477286890e-03 1.039398927242044511e-06 3.784282531738281250e+02 1.417517948150634766e+01 5.907926839447719125e-02 2.636037295860296581e+01 2.147676985322866106e-03 4.730923488080009065e+00
1.100000000000000000e+01 3.756830749511718750e+02 1.414800739288330078e+01 1.992080379172845576e-08 5.112942947025862850e+01 4.177460888578288234e-03 1.453289711918789948e-06 3.782685241699218750e+02 1.417391109466552734e+01 6.863487744220098108e-02 2.975446469435701147e+01 2.424144036844433359e-03 5.496113770705107981e+00
1.200000000000000000e+01 3.751343383789062500e+02 1.414352893829345703e+01 2.688969909025614287e-08 5.971154370851672866e+01 4.878652693552310016e-03 1.983812934652046892e-06 3.781339111328125000e+02 1.417285156250000000e+01 7.864082835205010724e-02 3.312715063804353122e+01 2.698852841263921221e-03 6.297364224331488458e+00
1.300000000000000000e+01 3.745907287597656250e+02 1.413906097412109375e+01 3.560342699043378695e-08 6.891303918791527394e+01 5.630454476084401083e-03 2.651196546292600002e-06 3.780220642089843750e+02 1.417198562622070312e+01 8.905179992368417174e-02 3.645361037248312641e+01 2.969780474145977678e-03 7.131049655436072499e+00
1.400000000000000000e+01 3.740521240234375000e+02 1.413460731506347656e+01 4.633401986138055970e-08 7.872495294275813649e+01 6.432128691940874887e-03 3.477135164101747503e-06 3.779309692382812500e+02 1.417129421234130859e+01 9.982532922164466527e-02 3.971264433454871323e+01 3.235201019169908765e-03 7.993767253135558803e+00
1.500000000000000000e+01 3.735183715820312500e+02 1.413016319274902344e+01 5.937227552677860650e-08 8.913845922856489778e+01 7.282956410943841608e-03 4.484820694443955938e-06 3.778588562011718750e+02 1.417076206207275391e+01 1.109215366847715600e-01 4.288629418852019626e+01 3.493651322002355730e-03 8.882324217688619683e+00
1.600000000000000000e+01 3.729894104003906250e+02 1.412573242187500000e+01 7.503435821102855471e-08 1.001448965046765807e+02 8.182232936446931504e-03 5.699407589795804727e-06 3.778038940429687500e+02 1.417037200927734375e+01 1.223031203886115748e-01 4.595946738879342774e+01 3.743901738842092541e-03 9.793735378855274121e+00
1.700000000000000000e+01 3.724652709960937500e+02 1.412181758880615234e+01 9.363963464815874913e-08 1.117358209013218584e+02 9.129264436851025621e-03 7.146448150170160718e-06 3.777645568847656250e+02 1.417011737823486328e+01 1.339352083826392814e-01 4.891963727833194753e+01 3.984934865990163999e-03 1.072520398553115228e+01
1.800000000000000000e+01 3.719457702636718750e+02 1.411805915832519531e+01 1.155296937815649511e-07 1.239029516426708142e+02 1.012337417286546248e-02 8.853221729809715793e-06 3.777392578125000000e+02 1.416997814178466797e+01 1.457850734852605967e-01 5.175656908725636640e+01 4.215915466389219546e-03 1.167411019275874651e+01
1.900000000000000000e+01 3.714307556152343750e+02 1.411430549621582031e+01 1.410630136702213755e-07 1.366381863613241876e+02 1.116390312485121550e-02 1.084834039101478798e-05 3.777268371582031250e+02 1.416994953155517578e+01 1.578221221201383528e-01 5.446203690765196370e+01 4.436173647945962362e-03 1.263800682793316810e+01
2.000000000000000000e+01 3.709201660156250000e+02 1.411055946350097656e+01 1.706147279939824286e-07 1.499335060881603567e+02 1.225019906628826982e-02 1.316174650559196607e-05 3.777259521484375000e+02 1.417001724243164062e+01 1.700177751694731398e-01 5.702962941546161346e+01 4.645189079069356186e-03 1.361460662301902858e+01
2.100000000000000000e+01 3.704140319824218750e+02 1.410681438446044922e+01 2.045788003993132326e-07 1.637811722737469609e+02 1.338161973782647785e-02 1.582504360870770101e-05 3.777353820800781250e+02 1.417017173767089844e+01 1.823454809298574730e-01 5.945449058959297872e+01 4.842569323337819753e-03 1.460177634854426287e+01
2.200000000000000000e+01 3.699120788574218750e+02 1.410307407379150391e+01 2.433559467645126035e-07 1.781735734572284855e+02 1.455754817025894932e-02 1.887011766857024132e-05 3.777543334960937500e+02 1.417040729522705078e+01 1.947802322325884461e-01 6.173322629827657693e+01 5.028032525535630626e-03 1.559752266531199894e+01
2.300000000000000000e+01 3.694143676757812500e+02 1.409933853149414062e+01 2.873641506500424847e-07 1.931031867255378529e+02 1.577737644214849411e-02 2.233038995277610884e-05 3.777816772460937500e+02 1.417071151733398438e+01 2.072989614127829228e-01 6.386363625208309713e+01 5.201407731888707531e-03 1.659998890071074129e+01
2.400000000000000000e+01 3.689207763671875000e+02 1.409601688385009766e+01 3.370372850253347064e-07 2.085627259064867758e+02 1.704050055661188168e-02 2.624051200921678241e-05 3.778164978027343750e+02 1.417107772827148438e+01 2.198799221989702346e-01 6.584466215543307044e+01 5.362605378096463316e-03 1.760744526305848012e+01
2.500000000000000000e+01 3.684312133789062500e+02 1.409299945831298828e+01 3.928222743446924180e-07 2.245449843048700131e+02 1.834634069500484799e-02 3.063620442341017519e-05 3.778580932617187500e+02 1.417150020599365234e+01 2.325032136220963608e-01 6.767615796636619052e+01 5.511615072793185632e-03 1.861828314675312868e+01
2.600000000000000000e+01 3.679455566406250000e+02 1.408998012542724609e+01 4.551796605515842696e-07 2.410430250828540011e+02 1.969431193263293522e-02 3.555427026636173195e-05 3.779056701660156250e+02 1.417197132110595703e+01 2.451500303821783078e-01 6.935885736857835582e+01 5.648498736940732456e-03 1.963100798212531117e+01
2.700000000000000000e+01 3.674638671875000000e+02 1.408695888519287109e+01 5.245871126488863912e-07 2.580498634774849052e+02 2.108386629338188101e-02 4.103289104809650957e-05 3.779585266113281250e+02 1.417248821258544922e+01 2.578030155761190656e-01 7.089418503927299753e+01 5.773375951362291758e-03 2.064422804587798055e+01
2.800000000000000000e+01 3.669859008789062500e+02 1.408393669128417969e+01 6.015279532427081322e-07 2.755588095105631510e+02 2.251444780226230513e-02 4.711070040818669119e-05 3.780160827636718750e+02 1.417304039001464844e+01 2.704461638124975309e-01 7.228424477949738503e+01 5.886412160569565177e-03 2.165666067750157708e+01
2.900000000000000000e+01 3.665117187500000000e+02 1.408091449737548828e+01 6.865015059913198942e-07 2.935632635568945261e+02 2.398551645795365950e-02 5.382762277574785342e-05 3.780777282714843750e+02 1.417363166809082031e+01 2.830645954154000776e-01 7.353166848552882584e+01 5.987827220514996274e-03 2.266711340837923672e+01
3.000000000000000000e+01 3.660411987304687500e+02 1.407788944244384766e+01 7.800792072858880356e-07 3.120568396532908082e+02 2.549654885473118249e-02 6.122963720198507098e-05 3.781428527832031250e+02 1.417424583435058594e+01 2.956444742049804120e-01 7.463950434526486788e+01 6.077873036197667389e-03 2.367448204132620049e+01
3.100000000000000000e+01 3.655741882324218750e+02 1.407486057281494141e+01 8.827372389451979397e-07 3.310331661481322953e+02 2.704701919113561281e-02 6.935454608446387642e-05 3.782111816406250000e+02 1.417488670349121094e+01 3.081732267561143601e-01 7.561129553295268124e+01 6.156832192332262199e-03 2.467774486960502145e+01
3.200000000000000000e+01 3.651107177734375000e+02 1.407183456420898438e+01 9.950114162553106746e-07 3.504859357183486281e+02 2.863643738270216232e-02 7.824520485146761045e-05 3.782820434570312500e+02 1.417554569244384766e+01 3.206388896942371503e-01 7.645080589920780767e+01 6.225017493045881256e-03 2.567597163846949115e+01
3.300000000000000000e+01 3.646506958007812500e+02 1.406880092620849609e+01 1.117447646668129346e-06 3.704092613364955469e+02 3.026429548063647168e-02 8.794521013952370098e-05 3.783550415039062500e+02 1.417622280120849609e+01 3.330309706516345614e-01 7.716216462704414880e+01 6.282765169474124889e-03 2.666829500879634907e+01
3.400000000000000000e+01 3.641940307617187500e+02 1.406648540496826172e+01 1.250605342956049096e-06 3.907971872439702565e+02 3.193011126370581820e-02 9.849938391185211750e-05 3.784299926757812500e+02 1.417691326141357422e+01 3.453393889942937278e-01 7.774963689953801804e+01 6.330424985380445069e-03 2.765391955955783487e+01
3.500000000000000000e+01 3.637407836914062500e+02 1.406429672241210938e+01 1.395052829482551580e-06 4.116438126296598057e+02 3.363340840198603132e-02 1.099531145748117514e-04 3.785063781738281250e+02 1.417761611938476562e+01 3.575550867080359296e-01 7.821776740773293568e+01 6.368363806153409801e-03 2.863212245738418460e+01
3.600000000000000000e+01 3.632906188964843750e+02 1.406209850311279297e+01 1.551369853401308855e-06 4.329435187909439264e+02 3.537373808615940085e-02 1.223528019421472879e-04 3.785838623046875000e+02 1.417832565307617188e+01 3.696697745892016940e-01 7.857109341763953125e+01 6.396954278995947707e-03 2.960223925346872420e+01
3.700000000000000000e+01 3.628437194824218750e+02 1.405989646911621094e+01 1.720144556965238201e-06 4.546906624725997972e+02 3.715062358429577216e-02 1.357454756611290239e-04 3.786622314453125000e+02 1.417904186248779297e+01 3.816759529311184451e-01 7.881440130772625707e+01 6.416586498266207972e-03 3.056365936307906850e+01
3.800000000000000000e+01 3.623999633789062500e+02 1.405768299102783203e+01 1.901982700961736550e-06 4.768799716443900252e+02 3.896362000233821732e-02 1.501795910781172916e-04 3.787412414550781250e+02 1.417975807189941406e+01 3.935665673462871439e-01 7.895241449623426888e+01 6.427647917439438530e-03 3.151583780618807396e+01
3.900000000000000000e+01 3.619591674804687500e+02 1.405546474456787109e+01 2.097488160582449573e-06 4.995058065283265023e+02 4.081231096001247671e-02 1.657034230629350624e-04 3.788207092285156250e+02 1.418047714233398438e+01 4.053357022174033375e-01 7.898999219237248326e+01 6.430530967382941387e-03 3.245827053733228240e+01
4.000000000000000000e+01 3.615213623046875000e+02 1.405323982238769531e+01 2.307290392055687971e-06 5.225632336852722801e+02 4.269626130349113424e-02 1.823672827608348312e-04 3.789001464843750000e+02 1.418120002746582031e+01 4.169774179695764360e-01 7.893189206974147965e+01 6.425630286555572557e-03 3.339051209737795034e+01
4.100000000000000000e+01 3.610865173339843750e+02 1.405100345611572266e+01 2.532010830456074904e-06 5.460470234498061473e+02 4.461503876493666532e-02 2.002210027046182061e-04 3.789796447753906250e+02 1.418191528320312500e+01 4.284867554700646508e-01 7.878299379721647711e+01 6.413336637312028188e-03 3.431215618347800955e+01
4.200000000000000000e+01 3.606544799804687500e+02 1.404876613616943359e+01 2.772362972660791431e-06 5.699521468670027389e+02 4.656825822888155386e-02 2.193215787178216802e-04 3.790589904785156250e+02 1.418262958526611328e+01 4.398592507653944494e-01 7.854800042242368363e+01 6.394039445794474918e-03 3.522283196052762833e+01
4.300000000000000000e+01 3.602253112792968750e+02 1.404651451110839844e+01 3.028921585978292322e-06 5.942737844681832939e+02 4.855550693676513596e-02 2.397150219589395947e-04 3.791378173828125000e+02 1.418333625793457031e+01 4.510908135314686263e-01 7.823168474192789290e+01 6.368123601553643542e-03 3.612223493144847453e+01
4.400000000000000000e+01 3.597988586425781250e+02 1.404453086853027344e+01 3.302346519664745104e-06 6.190069553080284095e+02 5.057638054729896027e-02 2.614541029366847236e-04 3.792161865234375000e+02 1.418403911590576172e+01 4.621781687777826164e-01 7.783866423424115055e+01 6.335966485394806114e-03 3.701006185950609506e+01
4.500000000000000000e+01 3.593751525878906250e+02 1.404269981384277344e+01 3.593295382258248857e-06 6.441472619141895848e+02 5.263053093273484251e-02 2.845915402065503363e-04 3.792938537597656250e+02 1.418473529815673828e+01 4.731176950699911288e-01 7.737350000028163777e+01 6.297944684835243834e-03 3.788608206356025221e+01
4.600000000000000000e+01 3.589540100097656250e+02 1.404085826873779297e+01 3.902487199614979117e-06 6.696899498911952833e+02 5.471755230281871718e-02 3.091848644578565342e-04 3.793708190917968750e+02 1.418542003631591797e+01 4.839070040305983866e-01 7.684071258429412410e+01 6.254419525888232911e-03 3.875006577216686310e+01
4.700000000000000000e+01 3.585354614257812500e+02 1.403900432586669922e+01 4.230095111692913721e-06 6.956304631604325550e+02 5.683709520634128154e-02 3.352481604827067807e-04 3.794468383789062500e+02 1.418610000610351562e+01 4.945436992804843612e-01 7.624463240852128365e+01 6.205751214917454295e-03 3.960182777879617788e+01
4.800000000000000000e+01 3.581195068359375000e+02 1.403713989257812500e+01 4.577134939919881573e-06 7.219645551733592583e+02 5.898877705112681724e-02 3.628631944383210739e-04 3.795219116210937500e+02 1.418676853179931641e+01 5.050259173577984484e-01 7.558955376328958664e+01 6.152284739977587069e-03 4.044121372817608062e+01
4.900000000000000000e+01 3.577060241699218750e+02 1.403526020050048828e+01 4.944397706156200903e-06 7.486877850355231203e+02 6.117227386482348983e-02 3.920923676310611450e-04 3.795959472656250000e+02 1.418742656707763672e+01 5.153518807819779113e-01 7.487962233311554883e+01 6.094358340640371186e-03 4.126809795540088999e+01
5.000000000000000000e+01 3.572949523925781250e+02 1.403336811065673828e+01 5.332557893658661317e-06 7.757961260104821122e+02 6.338722733165358392e-02 4.229896862942977842e-04 3.796688232421875000e+02 1.418807411193847656e+01 5.255203770013885389e-01 7.411885832833741006e+01 6.032302601837236100e-03 4.208235666507994210e+01
5.100000000000000000e+01 3.568862609863281250e+02 1.403146457672119141e+01 5.742343928720179767e-06 8.032852359954304120e+02 6.563330183649274119e-02 4.556137469585753996e-04 3.797405395507812500e+02 1.418870830535888672e+01 5.355303965197641958e-01 7.331116387678866886e+01 5.966435050219764946e-03 4.288392721955096931e+01
5.200000000000000000e+01 3.564798583984375000e+02 1.402955055236816406e+01 6.174510202464761344e-06 8.311511892819689820e+02 6.791017019190803694e-02 4.900248843049542780e-04 3.798110046386718750e+02 1.418933200836181641e+01 5.453810160872762935e-01 7.246029875765452744e+01 5.897060733388637122e-03 4.367274497845210135e+01
5.300000000000000000e+01 3.560758056640625000e+02 1.402762222290039062e+01 6.629753554227230464e-06 8.593897209306160221e+02 7.021748988442855222e-02 5.262790040923594204e-04 3.798801574707031250e+02 1.418994235992431641e+01 5.550718114470818421e-01 7.156992249365521275e+01 5.824477421128904098e-03 4.444876575377043082e+01
5.400000000000000000e+01 3.556739196777343750e+02 1.402568340301513672e+01 7.108792775443464277e-06 8.879976668253220851e+02 7.255500541592496688e-02 5.644331711953144703e-04 3.799479980468750000e+02 1.419054222106933594e+01 5.646026674187396566e-01 7.064353957412185991e+01 5.748971647757061820e-03 4.521197049223792419e+01
5.500000000000000000e+01 3.552742309570312500e+02 1.402373123168945312e+01 7.612358806511189489e-06 9.169710821699445660e+02 7.492235897288779256e-02 6.045462051297058326e-04 3.800145263671875000e+02 1.419112873077392578e+01 5.739733985537895933e-01 6.968449532699105475e+01 5.670816085965535436e-03 4.596235095050928976e+01
5.600000000000000000e+01 3.548767089843750000e+02 1.402176380157470703e+01 8.141166518151618861e-06 9.463057537958993635e+02 7.731924701122583343e-02 6.466752094772855453e-04 3.800796813964843750e+02 1.419170188903808594e+01 5.831841724471473754e-01 6.869602026614393253e+01 5.590272667181039878e-03 4.669992738499786356e+01
5.700000000000000000e+01 3.544812622070312500e+02 1.401978683471679688e+01 8.695990530926131848e-06 9.759986022776902246e+02 7.974539043522099746e-02 6.908821385225340228e-04 3.801433715820312500e+02 1.419226455688476562e+01 5.922353137015399227e-01 6.768124191432525549e+01 5.507597847069556352e-03 4.742471469464726397e+01
5.800000000000000000e+01 3.540877990722656250e+02 1.401779747009277344e+01 9.277560868107463752e-06 1.006045948540107929e+03 8.220051874003786452e-02 7.372255405455607757e-04 3.802056274414062500e+02 1.419280910491943359e+01 6.011272848286495218e-01 6.664310320545700961e+01 5.423031219291607474e-03 4.813676651619971381e+01
5.900000000000000000e+01 3.536963806152343750e+02 1.401579475402832031e+01 9.886666900330715047e-06 1.036444318153022323e+03 8.468431791360675476e-02 7.857686503070504536e-04 3.802665100097656250e+02 1.419334602355957031e+01 6.098608541723393728e-01 6.558440881461228855e+01 5.336801025211335148e-03 4.883612148092311145e+01
6.000000000000000000e+01 3.533069458007812500e+02 1.401378059387207031e+01 1.052414341069871778e-05 1.067190200575627387e+03 8.719653214838274380e-02 8.365778144404957539e-04 3.803258972167968750e+02 1.419386672973632812e+01 6.184367099776864052e-01 6.450790066226909403e+01 5.249128387756540892e-03 4.952286130811467046e+01
6.100000000000000000e+01 3.529194641113281250e+02 1.401175212860107422e+01 1.119068456002320295e-05 1.098280545210946002e+03 8.973687834840404776e-02 8.897088547178723383e-04 3.803839111328125000e+02 1.419437408447265625e+01 6.268559089257905725e-01 6.341612508120329039e+01 5.160223882644254800e-03 5.019704986434953753e+01
6.200000000000000000e+01 3.525336608886718750e+02 1.400971221923828125e+01 1.188713821154499528e-05 1.129712403151337639e+03 9.230511596800639040e-02 9.452303786425288179e-04 3.804405212402343750e+02 1.419486713409423828e+01 6.351195844800372470e-01 6.231151791593583766e+01 5.070283252551155417e-03 5.085877861345602469e+01
6.300000000000000000e+01 3.521498718261718750e+02 1.400765609741210938e+01 1.261422831247291593e-05 1.161481886403867975e+03 9.490097605077441045e-02 1.003199412861324746e-03 3.804956359863281250e+02 1.419535160064697266e+01 6.432288355802349145e-01 6.119639630540609687e+01 4.979497061236237698e-03 5.150814556181308035e+01
6.400000000000000000e+01 3.517678222656250000e+02 1.400559234619140625e+01 1.337272023923586663e-05 1.193586731627816334e+03 9.752421449210491033e-02 1.063678108101720476e-03 3.805493469238281250e+02 1.419582176208496094e+01 6.511849010991319631e-01 6.007294390298761755e+01 4.888043202446790136e-03 5.214524721974521526e+01
6.500000000000000000e+01 3.513874206542968750e+02 1.400351238250732422e+01 1.416341803398349364e-05 1.226023200937794172e+03 1.001745755237601898e-01 1.126729996100431230e-03 3.806015930175781250e+02 1.419627666473388672e+01 6.589891485528518444e-01 5.894325591078177240e+01 4.796089132938163857e-03 5.277019807796114037e+01
6.600000000000000000e+01 3.510088806152343750e+02 1.400141716003417969e+01 1.498708105955679631e-05 1.258788952147820964e+03 1.028518286437227758e-01 1.192416272469257188e-03 3.806524963378906250e+02 1.419672203063964844e+01 6.666431605737130894e-01 5.780927319917827845e+01 4.703796065872511978e-03 5.338310906292554137e+01
6.700000000000000000e+01 3.506319274902343750e+02 1.399931240081787109e+01 1.584443711421471696e-05 1.291880384697709815e+03 1.055557504587634199e-01 1.260794737838522028e-03 3.807020263671875000e+02 1.419715309143066406e+01 6.741484335636869218e-01 5.667285698727960153e+01 4.611313843701447812e-03 5.398411435364778299e+01
6.800000000000000000e+01 3.502566528320312500e+02 1.399719524383544922e+01 1.673636632990114365e-05 1.325295605965948198e+03 1.082860461805390528e-01 1.331936153420310021e-03 3.807500915527343750e+02 1.419757366180419922e+01 6.815067558376455281e-01 5.553572451794116205e+01 4.518783148604876843e-03 5.457334281282078337e+01
6.900000000000000000e+01 3.498829040527343750e+02 1.399506568908691406e+01 1.766368724144041537e-05 1.359031723847161629e+03 1.110425829618586491e-01 1.405905915985494747e-03 3.807969055175781250e+02 1.419798088073730469e+01 6.887195107915466963e-01 5.439950144740669202e+01 4.426335632423727962e-03 5.515092393770828494e+01
7.000000000000000000e+01 3.495107727050781250e+02 1.399291992187500000e+01 1.862719910551702274e-05 1.393085060593570233e+03 1.138250981321995425e-01 1.482768649312529718e-03 3.808423461914062500e+02 1.419837379455566406e+01 6.957885497782321238e-01 5.326574359415303661e+01 4.334097991009144835e-03 5.571699408557128663e+01
7.100000000000000000e+01 3.491401062011718750e+02 1.399076271057128906e+01 1.962774043766054612e-05 1.427454270774163888e+03 1.166333940512096490e-01 1.562590983926526178e-03 3.808865356445312500e+02 1.419876003265380859e+01 7.027156939357723786e-01 5.213584737824953663e+01 4.242183188930825910e-03 5.627171010601728085e+01
7.200000000000000000e+01 3.487710266113281250e+02 1.398859119415283203e+01 2.066613012474682876e-05 1.462136396142246667e+03 1.194672181623133156e-01 1.645438749657890387e-03 3.809292907714843750e+02 1.419913196563720703e+01 7.095028236360043650e-01 5.101117059134617193e+01 4.150702425476993085e-03 5.681519871731529747e+01
7.300000000000000000e+01 3.484033203125000000e+02 1.398641014099121094e+01 2.174348974204407675e-05 1.497128531788490363e+03 1.223264468931981597e-01 1.731400370018010282e-03 3.809708557128906250e+02 1.419949340820312500e+01 7.161518703914140360e-01 4.989295039077683214e+01 4.059754521464675747e-03 5.734763446682359245e+01
7.400000000000000000e+01 3.480369567871093750e+02 1.398421287536621094e+01 2.286037297198118858e-05 1.532428721811680589e+03 1.252108398694105063e-01 1.820521653888032554e-03 3.810111389160156250e+02 1.419984340667724609e+01 7.226645050694777694e-01 4.878232674655941992e+01 3.969434791550874309e-03 5.786915308237075806e+01
7.500000000000000000e+01 3.476721191406250000e+02 1.398200321197509766e+01 2.401703340816131217e-05 1.568034500191701227e+03 1.281201605488604400e-01 1.912820717626675937e-03 3.810502624511718750e+02 1.420018196105957031e+01 7.290428362462400003e-01 4.768036468645823334e+01 3.879828969005086337e-03 5.837990820653794799e+01
7.600000000000000000e+01 3.473085632324218750e+02 1.397978019714355469e+01 2.521484429039732612e-05 1.603943466882279608e+03 1.310543056663995287e-01 2.008410950052677557e-03 3.810881347656250000e+02 1.420051002502441406e+01 7.352885943280540459e-01 4.658806228281378026e+01 3.791017647486683018e-03 5.888005654330845573e+01
7.700000000000000000e+01 3.469463806152343750e+02 1.397754287719726562e+01 2.645464310015166465e-05 1.640153287405861192e+03 1.340129633594324687e-01 2.107356374906124707e-03 3.811248474121093750e+02 1.420083045959472656e+01 7.414041425450399458e-01 4.550633255219145212e+01 3.703073642796539389e-03 5.936977203075457510e+01
7.800000000000000000e+01 3.465854797363281250e+02 1.397529506683349609e+01 2.773727479480573438e-05 1.676661692453140859e+03 1.369961305037783461e-01 2.209727226793592458e-03 3.811604309082031250e+02 1.420113849639892578e+01 7.473912463979672793e-01 4.443600588697245257e+01 3.616065827114989251e-03 5.984920136730784179e+01
7.900000000000000000e+01 3.462257690429687500e+02 1.397303390502929688e+01 2.906359221324043146e-05 1.713467109110220918e+03 1.400034828119567365e-01 2.315590637117517780e-03 3.811949157714843750e+02 1.420143795013427734e+01 7.532518826337764040e-01 4.337783885189855937e+01 3.530055629982889465e-03 6.031850737732406742e+01
8.000000000000000000e+01 3.458672790527343750e+02 1.397075653076171875e+01 3.043444622382544124e-05 1.750566779200977180e+03 1.430349428362100994e-01 2.425014978464867799e-03 3.812282104492187500e+02 1.420172882080078125e+01 7.589881335860724221e-01 4.233253500424689264e+01 3.445099049871613861e-03 6.077785397475076934e+01
8.100000000000000000e+01 3.455100402832031250e+02 1.396846771240234375e+01 3.185070075238747439e-05 1.787959271714338684e+03 1.460902147328022593e-01 2.538069225928085704e-03 3.812604675292968750e+02 1.420200538635253906e+01 7.646019749217067840e-01 4.130072150141154452e+01 3.361248542007366780e-03 6.122739825685221149e+01
8.200000000000000000e+01 3.451539001464843750e+02 1.396616458892822266e+01 3.331311018209119103e-05 1.825641942367015872e+03 1.491693247588479210e-01 2.654813774139397342e-03 3.812917480468750000e+02 1.420227527618408203e+01 7.700955820600121626e-01 4.028295784961665049e+01 3.278549235972275100e-03 6.166731241191519075e+01
8.300000000000000000e+01 3.447989196777343750e+02 1.396385002136230469e+01 3.482292210122924815e-05 1.863612841736307018e+03 1.522719634413647327e-01 2.775348105865715898e-03 3.813219909667968750e+02 1.420253658294677734e+01 7.754708037158621892e-01 3.927978009906132684e+01 3.197042185824741645e-03 6.209773848786517192e+01
8.400000000000000000e+01 3.444450073242187500e+02 1.396152019500732422e+01 3.638063463019813870e-05 1.901870748707093298e+03 1.553980315932221856e-01 2.899712445861638010e-03 3.813512573242187500e+02 1.420279026031494141e+01 7.807297833848139135e-01 3.829161206278604368e+01 3.116765318802949825e-03 6.251887043231931784e+01
8.500000000000000000e+01 3.440921936035156250e+02 1.395917606353759766e+01 3.798719122420830298e-05 1.940413859345848323e+03 1.585473899189162594e-01 3.027983095204911379e-03 3.813794860839843750e+02 1.420303440093994141e+01 7.858744314617069904e-01 3.731888145214270480e+01 3.037749805742132048e-03 6.293084112419842313e+01
8.600000000000000000e+01 3.437404174804687500e+02 1.395682144165039062e+01 3.964431847188636983e-05 1.979239074060751591e+03 1.617198566072062249e-01 3.160299558202087078e-03 3.814067993164062500e+02 1.420326995849609375e+01 7.909068411847783864e-01 3.636192040358218946e+01 2.960024826801369024e-03 6.333381968690900976e+01
8.700000000000000000e+01 3.433896789550781250e+02 1.395445060729980469e+01 4.135214115614745979e-05 2.018346386365825310e+03 1.649153259696314322e-01 3.296670146603633555e-03 3.814332275390625000e+02 1.420349884033203125e+01 7.958289685262229796e-01 3.542104397358434653e+01 2.883614787530186518e-03 6.372796607967848104e+01
8.800000000000000000e+01 3.430398864746093750e+02 1.395206832885742188e+01 4.311137372593428808e-05 2.057733149174600840e+03 1.681336253052103658e-01 3.437152438589885506e-03 3.814587402343750000e+02 1.420371818542480469e+01 8.006428395812150711e-01 3.449651636980183866e+01 2.808540311250232180e-03 6.411345355591038242e+01
8.900000000000000000e+01 3.426911010742187500e+02 1.394966793060302734e+01 4.492107088825713669e-05 2.097397085890406743e+03 1.713746593957843345e-01 3.581667094218823899e-03 3.814833679199218750e+02 1.420393085479736328e+01 8.053505480675084982e-01 3.358854199419170072e+01 2.734818778954775653e-03 6.449042262099192158e+01
9.000000000000000000e+01 3.423432922363281250e+02 1.394725799560546875e+01 4.678407655319392379e-05 2.137338070460595191e+03 1.746382396349055455e-01 3.730444822485648459e-03 3.815072326660156250e+02 1.420413780212402344e+01 8.099537164624202035e-01 3.269731190281368072e+01 2.662465991435172818e-03 6.485903404566124664e+01
9.100000000000000000e+01 3.419963378906250000e+02 1.394483280181884766e+01 4.870103093369826386e-05 2.177553242007503286e+03 1.779242553200823806e-01 3.883537884519797090e-03 3.815301513671875000e+02 1.420433712005615234e+01 8.144546696007779474e-01 3.182296602473888925e+01 2.591491259861258833e-03 6.521945350523401430e+01
9.200000000000000000e+01 3.416502685546875000e+02 1.394239521026611328e+01 5.067294712635117548e-05 2.218041543468265445e+03 1.812326263816999017e-01 4.041026521917956416e-03 3.815524291992187500e+02 1.420452880859375000e+01 8.188551469659302029e-01 3.096560623384016253e+01 2.521904496859628253e-03 6.557183595762126060e+01
9.300000000000000000e+01 3.413050842285156250e+02 1.393994235992431641e+01 5.270076252096578262e-05 2.258801990747451782e+03 1.845632020876672996e-01 4.202985600844977299e-03 3.815738220214843750e+02 1.420471286773681641e+01 8.231570489651893752e-01 3.012530852868644615e+01 2.453710942597275846e-03 6.591632526842658990e+01
9.400000000000000000e+01 3.409607543945312500e+02 1.393747711181640625e+01 5.478280733073326303e-05 2.299831842910862179e+03 1.879158350504930297e-01 4.369288974203300313e-03 3.815945434570312500e+02 1.420489025115966797e+01 8.273623280396158464e-01 2.930211368618279266e+01 2.386913963728490296e-03 6.625308490594852628e+01
9.500000000000000000e+01 3.406173095703125000e+02 1.393499660491943359e+01 5.692060178719930003e-05 2.341130949821686954e+03 1.912903812101518497e-01 4.540048824698550423e-03 3.816145019531250000e+02 1.420506191253662109e+01 8.314730955029894233e-01 2.849604422690413230e+01 2.321514406976157852e-03 6.658225129942820786e+01
9.600000000000000000e+01 3.402746582031250000e+02 1.393250465393066406e+01 5.911644764727331559e-05 2.382697024964858429e+03 1.946868576144176188e-01 4.715452881383308537e-03 3.816337585449218750e+02 1.420522975921630859e+01 8.354908582948752382e-01 2.770707490549193608e+01 2.257511074424525810e-03 6.690398011718934868e+01
9.700000000000000000e+01 3.399327392578125000e+02 1.392999649047851562e+01 6.137157862898343780e-05 2.424528928259402164e+03 1.981049717684593148e-01 4.895600269865463261e-03 3.816523437500000000e+02 1.420539093017578125e+01 8.394174924490016565e-01 2.693517998183983764e+01 2.194900469640936880e-03 6.721841504736312345e+01
9.800000000000000000e+01 3.395916748046875000e+02 1.392747688293457031e+01 6.368691419234365214e-05 2.466625577943181270e+03 2.015447232773306396e-01 5.080562613302141983e-03 3.816702270507812500e+02 1.420554447174072266e+01 8.432550264988094568e-01 2.618029859755188227e+01 2.133678293006827098e-03 6.752571883333439473e+01
9.900000000000000000e+01 3.392513427734375000e+02 1.392537975311279297e+01 6.606142355689362256e-05 2.508985568110889290e+03 2.050060386199001883e-01 5.270255824811942436e-03 3.816875915527343750e+02 1.420569324493408203e+01 8.470050925809324838e-01 2.544234157043342748e+01 2.073837086392915641e-03 6.782602620252964698e+01

